X-ray emitting young stars in the Orion Nebula

The Orion Nebula Cluster and the molecular cloud in its vicinity have been observed with the ACIS-I detector on board the Chandra X-ray Observatory with 23 hours exposure. We detect 1075 X-ray sources: 91% are spatially associated with known stellar members of the cluster, and 7% are newly identified deeply embedded cloud members. This provides the largest X-ray study of a pre-main sequence stellar population. We examine here the X-ray properties of Orion young stars as a function of mass. Results include: (a) the discovery of rapid variability in the O9.5 31 M_o star \theta^2A Ori, and several early B stars, inconsistent with the standard model of X-ray production in small wind shocks; (b) support for the hypothesis that intermediate-mass mid-B through A type stars do not themselves produce significant X-ray emission; (c) confirmation that low-mass G- through M-type T Tauri stars exhibit powerful flaring but typically at luminosities considerably below the `saturation' level; (d) confirmation that the presence or absence of a circumstellar disk has no discernable effect on X-ray emission; (e) evidence that T Tauri plasma temperatures are often very high with T >= 100 MK, even when luminosities are modest and flaring is not evident; and (f) detection of the largest sample of pre-main sequence very low mass objects showing high flaring levels and a decline in magnetic activity as they evolve into L- and T-type brown dwarfs.

==> tab2.online.txt <==

Title: X-ray emitting young stars in the Orion Nebula 
Authors: Feigelson E.D., Broos P., Gaffney J.A., Garmire G., Hillenbrand L.A., 
         Pravdo S.H., Townsley L., Tsuboi Y. 
Table: Table 2
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label    Explanations
--------------------------------------------------------------------------------
   1-  4 A4     ---         Source   Source number
   7- 21 A15    ---         CXOONCJ  IAU designation (1)
  24- 31 F8.5   deg         RAdeg    Right ascension in decimal degrees (J2000)
  34- 41 F8.5   deg         DEdeg    Declination in decimal degrees (J2000)
  42- 46 F5.1   arcmin      Offaxis  Offaxis angle
  49- 53 A5     ---         Prev     Previous X-ray source (2)
  56- 64 A9     ---         ID       Stellar identification (3)
  67- 69 F3.1   arcsec      Sep      ? Separation between source and stellar ID
  72- 76 F5.3   [K]         logTeff  ? Log effective temperature
  79- 83 F5.2   [solLum]    logLbol  ? Log bolometric luminosity
  85- 89 F5.2   mag         AV       ? Visual absorption
  92- 96 F5.2   [solMass]   logM     ? Log mass
  99-102 F4.2   [yr]        logt     ? Log age
 105-109 F5.2   mag         DelK     ? K-band excess
 111-119 A9     ---         Other    Other stellar properties (4)
 120-124 F5.2   d           Period   ? Rotational period
 126-128 A3     ---       r_Period   Reference for Period (5)
 130-135 A6     ---         Note     Notes to Table 2 (6)
--------------------------------------------------------------------------------
Note (1): Notes  on individual sources.
053438.1-05242 = This source lies near the detector edge.
053439.8-05300 = This source lies 0.6'' from JW 47 (I=13.8) and 3.5'' from JW
                 49 (I=14.0).  We  associate the source with the closer star.  
053445.8-05245 = The rotational period of this star may be either 1.5 and 3.0
                 days.
053450.8-05292 = Rotational periods of 0.75 and 0.43 days have been reported
                 for this star.
053452.1-05223 = Rotational periods of 8.35 and 8.83 days have been reported
                 for this star.
053452.6-05275 = This source is 1.4'' from JW137 (I=13.6) and 1.9'' from JW136
                 (I=13.8).  We  assign the latter star as the counterpart, as
                 it has well-characterized properties.
053456.8-05213 = Photometric variations are consistent with periods of 3.43 and
                 1.4 days.
053500.2-05185 = The rotational period of this star may be either 1.54 or 2.85
                 days.
053504.1-05262 = Rotational periods of 9.46 and 8.73 days have been reported
                 for this star.
053504.1-05201 = The stellar counterpart is source 053504.19-052012.1 (J=13.57,
                 H=13.94,K=11.70) from the second incremental release of the
                 2MASS catalog.
053504.5-05293 = This source lies 0.5'' from JW 256 (V=15.5) and 2.7'' from
                 JW252 = P 1726 (V=13.2).  We assign the counterpart to be the
                 brighter star, although it is more distant, recognizing that
                 this identificationis insecure. 
053505.6-05250 = The rotational period of this star has been variously reported
                 as 0.95 and 20.1 days. In addition the period has not been
                 clearly identified with JW 275a or JW 275b. 
053506.2-05142 = Two rotational periods have been reported for this star: 0.78
                 and 3.53 days.
053508.6-05202 = This source may be associated with K-band source 1092 from Ali
                 & Depoy (1995)with 0.5'' offset.  However, this object may be
                 a nebular knot ratherthan a star.
053510.4-05222 = This star lies 3.7'' from the star HC 466, too distant to be a
                 reliable identification.
053511.4-05140 = This source lies near the detector edge.
053511.6-05272 = This star lies 3.1'' from the star CHS 8177, too distant to be
                 a reliable identification.
053512.2-05234 = This source is associated with the close visual binary JW 378a
                 (I=12.9) and JW 378b (I=13.5).   We set the identification to
                 the brighter, well-characterized component.
053512.2-05204 = This source is associated with the visual binary JW 377a
                 (I=15.3) and JW 377b (I=16.3).  We assign to brighter
                 component as the counterpart.
053512.8-05213 = This source lies 0.2'' from the K-band source HC 608, and
                 0.5'' from HC 606.  Neither star is well-characterized.  We
                 assign the close star as the counterpart.
053512.8-05152 = Two rotational periods for this star are reported: 7.78 and
                 9.06 days.
053513.0-05221 = This is infrared "Source a". 
053513.1-05222 = This source is associated with the visual binary JW 399, lying
                 0.5'' from JW 399a  (I=15.3) and 0.2'' from JW 399b (I=16.8).
                 We select the brighter star as the counterpart.  The system is
                 also known asinfrared "Source b". 
053513.2-05275 = This source lies on a readout trail.
053513.2-05225 = This star lies 2.3'' from the star PSH 30, too distant to be a
                 reliable identification. 
053513.3-05235 = This source lies 0.3'' from star PSH 37 (I=17.3) and 0.8''
                 from star PSH 40 (I=17.7).  Neither star is
                 well-characterized.  We assign the brighter star as the
                 counterpart. 
053513.4-05235 = This source lies 2.1'' from star PSH 50 (I=17.7).  Given the
                 near-axis location, this offset is too large to permit a
                 reliable identification, and we list this source as
                 unidentified.  
053513.4-05272 = This source lies on a readout trail.
053513.5-05221 = This is infrared "Source e".
053513.7-05222 = This is infrared "Source g".
053513.8-05220 = This is infrared "Source h".
053513.9-05222 = This is one of the high-mass, high-luminosity 
                 (L_FIR_ ~ 1000 L_sun)deeply embedded stars in the BN/KL region. 
                 Other designations includeIRc 3-South and "Source i". 
053514.0-05263 = This source lies near a readout trail. This faint source lies
                 near a readout trail.
053514.0-05223 = This star is known as infrared "Source k" and IRc 5-North.
053514.0-05222 = This X-ray source is associated with the Becklin-Neugebauer
                 Object,which coincides with infrared sources IRc 1 and HC 705
                 and with radiosource B.  The 1.1'' offset between the ACIS
                 position and radioposition reported by Garmire et al. (2000)
                 is now 0.6'',consistent with a true coincidence.
053514.3-05223 = The counterpart of this source is the K-band star HC 448
                 andmid-infrared "Source n" which coincides with radio source L
                 and lies inthe middle of the far-infrared OMC Hot Core (OMC-1
                 FIR 2) of the BN/KLregion.  The X-ray emission is highly
                 variable and has an unusualspectrum (see note accompanying
                 Table 3).  It is not clear whether theACIS source is from the
                 deeply embedded high-mass star, a lightlyabsorbed lower-mass
                 star, or both.
053514.3-05223 = This ACIS and K-band star (also known as infrared "Source p")
                 may alsobe associated with the strong mid-infrared source IRc
                 4 located about1'' away.
053514.4-05223 = This X-ray source is clearly associated with radio source H
                 (offset0.3'') which is likely associated with the mid-infrared
                 source IRc5.  The infrared position appears to be offset from
                 the radio source by2", but it has not been measured
                 accurately.  H_2_O masers are alsopresent in the region.  It
                 seems likely that the X-ray, radio, infraredand maser sources
                 are all associated with a hot massive deeply embeddedstar.
053514.6-05223 = This is infrared "Source t".
053514.6-05204 = This source is associated with the visual binary JW 445a
                 ({phi}=0.3'', I=14.7)  and JW 445b ({phi}=0.8'', I=16.0).  
                 We select the brighter component as the  counterpart.
053514.7-05241 = HST star 149-412 (O'Dell & Wong 1996) lies 2.8'' from this
                 source, too far for a reliable  identification at this
                 near-axis location in the field.  
053514.7-05222 = This source also lies 0.5'' from the mid-infrared source IRc
                 11(Gezari et al. 1998).  As the X-ray source is unusually
                 heavily absorbed andluminous, it is reasonable to associate it
                 with this high-luminosity embeddedmember of the BN/KL cluster.
053514.8-05223 = This is infrared "Source u". 
053514.8-05230 = This source lies 0.6'' from star PSH 75 (I=16.4) and 0.6''
                 from star PSH 73  (I=17.8).  Neither star is
                 well-characterized.  We identify the brighter star as the 
                 counterpart.
053514.9-05223 = This is infrared "Source v".
053514.9-05241 = This source lies 0.5'' from star  PSH 79 (I=15.3) and 0.5''
                 from the well-characterized star PSH 80 (I=14.9).  We choose
                 the brighter star as the counterpart.
053515.1-05222 = This unidentified X-ray source lies 1.5'' from IRc 14, a
                 luminous mid-infrared member of the BN/KL cluster (Gezari et
                 al. 1998).  
053515.3-05222 = This source lies equidistant from three stars: PSH 96
                 ({phi}=0.9'', I=15.3), JW 472a ({phi}=0.8'', I=14.8) and JW
                 472b ({phi}=0.8'', I=15.1).  None are well-characterized.  We
                 associate the star with the brightest star JW 472a (= infrared
                 "Source z"), but recognize that this identification is very
                 uncertain.  
053515.3-05221 = This is infrared "Source y".
053515.5-05173 = This source is 1.2'' from the well-characterized star JW 471
                 (I=15.5) and 2.0'' from the poorly-characterized star JW 474
                 (I=16.1).   We associate the source with the  brighter star.
053515.8-05231 = This star is {theta}^1^A Ori, spectral type O7.
053515.8-05232 = This star is {theta}^1^H Ori, spectral type K.
053515.8-05230 = There may be another source 1'' SW of this source.  The
                 extracted photons include  both possible sources.
053515.9-05234 = This star, designated {theta}^1^E Ori, is a close binary
                 withcomponents [SCB99] 102 (K=8.50) and [SCB99] 104
                 (K=9.25)(Simon et al. 1999).  The offsets from the X-ray
                 position are 0.8''and 0.6'', respectively.
053515.9-05231 = This X-ray source coincides with a SIMBAD listing for Parenago
                 1867 (V=15.8).  However, examination of the original charts of
                 Parenago (1954)indicates that the SIMBAD position is probably
                 incorrect: Parenago 1867 corresponds to HC 304 {~=} 3'' to
                 the south.  The X-ray position is resolvable from other stars
                 in the region and has no counterpart with V<20 or K<18.
053516.0-05235 = This source may be a partially resolved double with components
                 0.5'' NW and SE of the stated position.  It is also near a
                 readout trail.
053516.0-05230 = This source lies 0.7'' from P 1863a (I=7.3) and 0.6'' from P
                 1863b (I=11).  We associate the source with the more luminous
                 and massive star, which is also designated {theta}^1^B Ori,
                 spectral type B0.
053516.0-05203 = This source lies 0.7'' from JW 504a (I=13.6) and 0.6'' from JW
                 504b (I=13.6).  We choose the latter star as the counterpart
                 because it is well-characterized.
053516.1-05245 = This source lies 0.8'' from JW 509a (I=15.1) and 1.3'' from JW
                 509b (I=15.7).  We associate the source with the brighter,
                 nearer and well-characterized star.
053516.2-05221 = This source is 1.1'' from JW 511a (I=15.7) and 0.7'' from JW
                 511b (I=18.0).  We choose the brighter and well-characterized
                 star as the counterpart.
053516.4-05232 = This star is {theta}^1^C Ori, spectral type O6 and is the
                 dominant X-raysource of the ONC.
053516.4-05223 = This source lies 0.3'' from JW 519a (I=14.3) and 0.8'' from JW
                 519b (I=17.5).  We associate the source with the brighter and
                 nearer star.
053516.6-05231 = This may be a slightly resolved double X-ray source with a
                 component 0.8'' ENE of the listed position. 
053516.7-05223 = This faint source lies near a readout trail.
053516.7-05231 = This star is {theta}^1^G Ori, spectral type unknown.
053516.7-05240 = This source is 0.4'' from JW 526a (I=11.9) and 0.3'' from JW
                 526b (I=13.4).  We consider the brighter, well-characterized
                 stars to be the counterpart.
053516.9-05222 = This source lies directly on a readout trail.
053517.0-05223 = This source lies near a readout trail.
053517.2-05231 = This star is {theta}^1^D Ori, spectral type B0.5.
053517.5-05210 = This source lies 0.6'' from JW 551a (I=13.9) and 0.5'' from JW
                 551b (I=14.4).  We choose the brighter and well-characterized
                 star as the counterpart.    This faint source lies directly on
                 a readout trail.
053517.5-05214 = This source is 0.8'' from JW 552a (I=14.5) and 0.8'' from
                 JW552b (I=16.0).  We select the brighter and
                 well-characterized star as the counterpart.
053517.5-05225 = This source lies 0.7'' from JW 553a (I=12.4) and 1.0'' from
                 JW553b (I=14.9).  We associate the source with the nearer,
                 brighter and well-characterized star.
053517.9-05253 = This source lies 0.7'' from JW 570a (I=14.7) and 0.6'' from JW
                 570b (I=15.3).   We associate the source with the brighter and
                 well-characterized star.  The proplyd is associated with the
                 companion JW 570b.
053517.9-05233 = This source is 0.4'' from star PSH 206 (I=16.2) and 0.5'' from
                 star  PSH 208  (I=15.9).  We arbitrarily associate the source
                 with PSH 208, recognizing that the identification is very
                 uncertain.  
053518.2-05314 = The rotational period of this star is variously reported at
                 13.82 and 11.05 days.
053518.3-05242 = This source is 0.4'' from star  PSH 224 (I=15.2) and 0.1''
                 from star  PSH 222 (I=16.1). We associate the source with the
                 brighter and well-characterized star.
053518.5-05163 = This source lies 1.3'' from JW 593 (I=11.5) and 2.6'' from JW
                 593 (I=13.7).  We associate the source with the nearer and
                 brighter source; the large offset is consistent with the large
                 off-axis distance.  
053518.5-05223 = This star lies 1.2'' from the star PSH 231, which we believe
                 is too distant to be a reliable identification.
053518.5-05182 = The source is near a readout trail.
053518.7-05190 = This star lies 3.4'' from the star CHS 9197, too distant to be
                 a reliable identification.
053518.8-05222 = This source lies 1.3'' from star PSH 241 (I=16.8) and 1.0''
                 from star PSH 239 (I=17.5).  We tentatively associate the
                 source with the brighter source, recognizing that the offset
                 is high.
053519.6-05170 = The source near a readout trail.
053519.7-05211 = This star lies 2.7'' from the star JW 623, too distant to be a
                 reliable identification. 
053519.9-05153 = The source is near a readout trail.  This far off-axis X-ray
                 sourceis near both the K-band source CHS 9333 and the bright
                 OMC-2sub-millimeter source 33 (Lis et al. 1998).
                 Identification with the deeplyembedded source is not
                 favorable, both because of the large offset(6'') and the lack
                 of strong absorption in the X-ray spectrum.
053520.0-05253 = Photometric variations for this star are consistent with
                 periods of 5.59 and 11.3 days.
053520.4-05232 = This source is 0.5'' from JW 648a (I=13.2) and 0.2'' from JW
                 648b (I=14.6).  We associate the source with the brighter
                 well-characterized star. 
053520.5-05171 = There may be a nearby faint source 3'' to the NE  in the point
                 spread function wings of this strong source.
053520.9-05312 = Two very different rotational periods have been reported for
                 this star:  1.44 and 10.68 days. 
053521.3-05234 = This source is 0.2'' from JW 681a (I=13.0) and 1.0'' from JW
                 681b (I=16.4).  We associate the source with the brighter,
                 nearer and well-characterized star.  
053521.6-05214 = This source is 0.4'' from JW 687a (I=14.7) and 0.5'' from JW
                 687b (I=17.3).  We associate the source with the brighter and
                 well-characterized star.
053522.0-05170 = This source is 2.0'' from JW 696a (I=14.1) and 1.6'' from JW
                 696b (no available photometry).  We associate the source with
                 JW 696a, recognizing that the identification is quite
                 insecure.
053522.0-05142 = This source lies near the detector edge.
053522.3-05241 = Photometric periods of 7.53 and 1.15 days have been reported
                 for this star.
053522.8-05245 = This star is {theta}^2^A Ori, spectral type O9.5.
053523.5-05200 = This source is just resolved from the fainter source
                 053523.4-052001 lying 1.5'' to the NW.
053523.6-05221 = A faint companion ({~=} 1 photons) may be present 2.5''
                 SW of this bright source. 
053524.1-05213 = This source is 0.2'' from JW 748a (I=14.8) and 0.4'' from JW
                 748b (I=16.0). We associate the source with the brighter
                 well-characterized star.   
053524.3-05223 = There may be a faint companion source 1.5'' to the NW which,
                 if real, may be associated with 2MASS star  CHS 9925 
                 ({phi} = 1.3''). 
053525.0-05225 = This source is 0.7'' from JW 766a (I=13.7) and 0.6'' from JW
                 766b (I=13.9).  We associate the source with the slightly
                 brighter and well-characterized star, recognizing that the
                 companion may well be a significant contributor. 
053525.4-05215 = This source is 0.6'' from JW 776a (I=14.2) and 0.8'' from JW
                 776b (I=15.9).  We associate the source with the brighter and
                 better-characterized star.  
053525.5-05302 = This source is 1.5'' from JW 787 (I=12.7) and 2.3'' from JW
                 784 (I=12.9).  We associate the source with the closer and
                 well-characterized  star, recognizing that the identification
                 is quite insecure.  Its rotational period has been reported to
                 be 7.74 days and 9.91 days.
053525.9-05254 = This source lies 0.6'' from JW 792 (I=13.6) and 0.7'' from
                 star HC 7 (no photometry available).  We associate the source
                 with the better characterized star JW 792.
053526.1-05273 = Photometric rotational periods of 1.55 and 2.81 days have been
                 reported.  
053526.4-05250 = This star is {theta}^2^B Ori, spectral type B1.
053526.5-05175 = This source may be a slightly resolved double with the
                 secondary component located 4'' NE of the listed position.
053527.5-05171 = This source lies 1.2'' from JW 811a (I=13.4) and 1.6'' from JW
                 811b (no photometry available).  We associate the source with
                 the well-characterized star JW 811a.  
053527.8-05180 = The rotational period of this star has variously been reported
                 to be 2.29 and 3.57 days.
053528.0-05165 = Photometric periods of 1.21 and 5.76 days have been reported
                 for this star.
053529.5-05163 = Rotational periods of 8.69 and 10.6 days have been reported
                 for this star.
053529.5-05311 = Discrepant photometric periods of 0.84 and 5.38 days have been
                 found for this star.
053529.9-05325 = This source is truncated by the detector edge.
053531.4-05251 = This star is {theta}^2^C Ori, spectral type B4.
053531.6-05163 = This source is 2.1'' from JW 870 (I=15.2) and 2.4'' from JW
                 875 (I=15.9).  We associate the source with the brighter star.                   
053531.7-05293 = The photometric data for this star are consistent with periods
                 of 1.58 and 3.51 days.
053533.0-05160 = This source lies 2.2'' from JW 892 (I=14.0) and 2.5'' from
                 star 3018 (I=14.3).  We associate the source with the closer,
                 brighter and well-characterized star.  
053533.1-05173 = This PSF appears to have an excess of ~20 events 8'' to
                 the SW around 83.88683-05.29456.  This may be emission from
                 the star JW 891.
053538.2-05283 = This source lies 1.5'' from JW 936 (I=14.8) and 3.6'' from JW
                 934 (I=15.8).  We associate the source with the closer and
                 brighter star. 
053543.6-05204 = This source lies 1.4'' from star CHS 11919 (K=12.8) and 3.6''
                 from star CHS 11933 (K=13.2).  We associate the source with
                 the closer and brighter star.
053545.3-05281 = Highly discrepant photometric periods of 0.19 and 7.15 days
                 have been reported for this star.
Note (2):
    a = Einstein Observatory
    b = ROSAT PSPC
    c = ROSAT HRI
    d = ASCA
    e = Chandra ACIS-I
    f = Chandra ACIS-S3
Note (3):
    CHS = Carpenter et al. (2001)
    H = Hillenbrand (1997)
    HC = Hillenbrand & Carpenter (2000)
    JW = Jones & Walker (1988)
    P = Parenago (1954)
    PSH = Prosser et al. (1994) 
Note (4):
    FIR = mid- or far-infrared source
    HH = Herbig-Haro object of host star
    L = L-band excess
    N = N-band excess
    pd = proplyd and/or disk imaged
    r = radio continuum source
    wc = star with wind collision frons
Note (5):
    C = Carpenter et al. (2001)
    H = Herbst et al. (2000, 2001)
    S = Stassun (1999) 
Note (6):
    id = Stellar identification
    p = Rotational period
    x = X-ray image
--------------------------------------------------------------------------------
   1  053438.0-052740  83.65843  -5.46122 10.5  c      JW 39      1.4  3.513  -0.66  0.00  -0.74  5.99   0.14           5.51 S      
   2  053438.1-052423  83.65905  -5.40652  9.6  c      JW 40      1.2  3.502  -0.59  0.52  -0.80  5.41   0.12           9.81 H   x
   3  053439.6-052458  83.66531  -5.41632  9.3                                                                                   
   4  053439.7-052425  83.66544  -5.40713  9.2  ab     JW 45      1.4  3.661   1.22  0.86  -0.04  4.34  -0.02                        
   5  053439.8-053007  83.66611  -5.50195 11.4  c      JW 47      0.6                                                            id
   6  053439.8-052642  83.66619  -5.44509  9.7  bce    JW 46      0.5  3.708   0.75  0.93   0.27  6.00   0.10                        
   7  053440.7-052636  83.66967  -5.44334  9.5  e      JW 51      3.1  3.546  -0.55  0.81  -0.52  6.08   1.05                        
   8  053440.8-052602  83.67002  -5.43412  9.3         JW 53      3.7  3.580  -0.62  2.78  -0.24  6.64   1.13                        
   9  053440.8-052242  83.67016  -5.37846  8.9  bcde   JW 50      0.8  3.602   0.50  0.54  -0.48  4.51   1.37 HH                  
  10  053441.6-052653  83.67351  -5.44806  9.4  e      JW 55      1.3  3.513  -0.60  0.43  -0.74  5.88   0.36                        
  11  053442.6-052836  83.67768  -5.47685  9.9  ce     JW 61      1.8                                                            
  12  053442.9-052007  83.67883  -5.33531  9.0  bc     JW 63      1.1  3.623   0.32  1.71  -0.33  5.46   0.20           4.1  SC     
  13  053443.3-051828  83.68069  -5.30778  9.6         JW 64      4.2  3.836   1.00  0.40   0.27  6.83  -0.09                        
  14  053443.3-053007  83.68069  -5.50213 10.7  c      JW 65      1.2  3.580  -0.16  1.37  -0.43  5.78   0.50           7.2  SH     
  15  053444.2-052608  83.68436  -5.43578  8.5         JW 70      3.9  3.467  -0.57  1.28  -0.92  4.98  -0.35           1.5  H      
  16  053444.4-052438  83.68507  -5.41063  8.1         JW 71      1.4  3.491  -1.06  0.25  -0.80  6.28   0.80                        
  17  053445.1-052503  83.68807  -5.41751  8.0  abc    JW 75      1.3  3.695   0.92  1.64   0.22  5.64   0.09           3.45 H      
  18  053445.4-052920  83.68951  -5.48895  9.8         JW 76      1.6  3.491  -0.26  0.20  -0.89  4.65   0.16                        
  19  053445.8-052250  83.69101  -5.38068  7.7         CHS 5566   1.9                                                            
  20  053445.8-052454  83.69109  -5.41522  7.8  bce    JW 77      1.4  3.580  -0.13  1.13  -0.43  5.75   0.42           1.5  SHC p
  21  053446.3-052430  83.69317  -5.40846  7.6  ce     JW 81      1.6  3.580   0.08  0.83  -0.49  5.28   0.30           4.41 H      
  22  053446.5-052324  83.69392  -5.39012  7.5  e      JW 83      1.4  3.535  -0.27  2.39  -0.64  5.34   0.37           7.55 SH      
  23  053446.6-052124  83.69444  -5.35687  7.7         JW 84      0.8  3.513  -0.70  2.12  -0.72  6.03  -0.08           2.45 H      
  24  053446.8-052342  83.69505  -5.39527  7.4                                                                                 
  25  053447.8-053046  83.69930  -5.51300 10.3  c      JW 91      1.1  3.491  -0.28  0.00  -0.89  4.69  -0.06          17.08 H      
  26  053447.9-052339  83.69962  -5.39423  7.1         JW 90      1.3  3.513  -0.35  3.45  -0.77  5.11  -0.92                        
  27  053447.9-052054  83.69971  -5.34843  7.5                                                                                  
  28  053448.7-051906  83.70320  -5.31847  8.1  e      JW 98      1.1  3.491  -0.54  0.79  -0.85  5.18   0.17           2.34 H      
  29  053448.7-052317  83.70325  -5.38815  6.9  ce     JW 99      1.2  3.557   0.17  1.48  -0.64  4.66   0.50           1.7  SH      
  30  053448.7-051744  83.70329  -5.29582  8.9  e      JW 97      1.7  3.502  -0.31  2.49  -0.82  4.88   0.37                        
  31  053449.0-052809  83.70434  -5.46919  8.4         JW 105     0.8  3.441  -1.03  0.00  -1.05  5.42                              
  32  053449.2-051854  83.70537  -5.31526  8.1  ce     JW 106     0.8  3.513  -0.32  0.00  -0.77  5.05   0.10           1.7  HC      
  33  053449.4-052902  83.70609  -5.48399  8.8  e      JW 107     1.9  3.546  -0.23  1.71  -0.59  5.65   0.80                         
  34  053450.1-051959  83.70904  -5.33316  7.4         JW 110     0.8  3.454  -1.37  0.00  -1.00  6.40                              
  35  053450.2-052323  83.70956  -5.38974  6.5                                                                                 
  36  053450.4-052019  83.71018  -5.33872  7.2         JW 113     1.2  3.623  -0.15  2.15  -0.21  6.15   1.20                        
  37  053450.4-052334  83.71027  -5.39283  6.5  e      JW 114     1.4  3.557  -0.97  0.53  -0.38  6.92   2.01           8.7  HC      
  38  053450.6-052659  83.71099  -5.44995  7.4  e      JW 117     2.0  3.580   0.04  1.06  -0.48  5.50   0.77           8.87 H      
  39  053450.6-052400  83.71121  -5.40019  6.5  abce   JW 116     0.8  3.643   0.24  0.46  -0.21  5.69   0.09           2.34 H      
  40  053450.8-052925  83.71171  -5.49037  8.8  e      JW 120     1.0  3.479  -0.57  0.00  -0.89  5.11  -0.06           0.75 SH  p
  41  053451.0-051755  83.71262  -5.29867  8.4  e      JW 118     1.5  3.454  -0.65  0.00  -0.96  4.98  -0.32           1.07 H      
  42  053451.5-051325  83.71463  -5.22387 11.7  e      JW 122     4.0  3.467  -0.55  0.00  -0.92  4.94  -0.17           0.98 H      
  43  053451.5-052512  83.71466  -5.42012  6.5  ce     JW 123     1.0  3.695   0.31  3.13   0.14  6.37   1.28           6.63 S      
  44  053451.7-052138  83.71577  -5.36080  6.4  e      JW 124     0.6  3.502  -0.45  0.18  -0.82  5.15  -0.02                        
  45  053451.9-052417  83.71658  -5.40478  6.2  be     JW 125     1.7  3.502  -0.63  0.65  -0.80  5.54   0.42                        
  46  053451.9-052442  83.71661  -5.41176  6.3  bce    JW 127     1.1  3.502  -0.47  0.65  -0.82  5.20   1.05                        
  47  053452.1-052231  83.71729  -5.37540  6.1  abce   JW 128     0.7  3.524   0.29  1.24  -0.80  4.07   0.32           8.35 SH      
  48  053452.2-053006  83.71758  -5.50193  9.1  b      JW 132     2.1                                                           
  49  053452.5-052402  83.71899  -5.40081  6.0  bc     JW 133     1.1  3.546  -0.24  0.07  -0.59  5.67   0.26           2.02 H      
  50  053452.6-051535  83.71922  -5.25990  9.8  e      JW 131     1.4                                                            
  51  053452.6-052124  83.71935  -5.35682  6.3         JW 134     1.2                                                   2.4  H      
  52  053452.6-052753  83.71956  -5.46482  7.5  abce   JW 136     1.9  3.568   0.12  2.52  -0.57  4.89                  8.65 H   id
  53  053452.8-052858  83.72031  -5.48288  8.1  ce     JW 138     1.1  3.502  -0.80  0.00  -0.77  6.07   0.49           4.44 S      
  54  053452.9-052617  83.72064  -5.43818  6.6                                                                                 
  55  053453.1-052400  83.72134  -5.40017  5.9         CHS 6221   1.0                                                            
  56  053453.3-052627  83.72211  -5.44103  6.6  e      CHS 6210   3.5                                                            
  57  053453.4-052650  83.72280  -5.44749  6.7  e                                                                           
  58  053453.6-051354  83.72334  -5.23169  6.7                                                                                 
  59  053453.8-052747  83.72438  -5.46325  7.2  e      JW 144     2.0  3.513  -0.51  3.07  -0.74  5.46  -0.52           0.8  S      
  60  053454.1-052853  83.72552  -5.48165  7.8  ce     JW 148     1.1  3.580   0.16  5.16  -0.52  4.97   0.08           1.37 SH      
  61  053454.1-052226  83.72552  -5.37398  5.7  e      JW 145     0.2  3.454  -1.07  0.00  -0.96  5.70   0.55          12.2  HC      
  62  053454.2-052134  83.72602  -5.35964  5.8  d      JW 146     0.8  3.535  -0.31  0.21  -0.64  5.55   0.32                        
  63  053454.3-052057  83.72646  -5.34930  6.0         CHS 6336   1.2                                                            
  64  053454.3-051720  83.72659  -5.28904  8.2         JW 147     1.0  3.467  -0.70  0.00  -0.92  5.21   0.06                         
  65  053454.5-052300  83.72739  -5.38346  5.5         CHS 6351   1.5                                                            
  66  053454.8-052512  83.72845  -5.42018  5.7         JW 151     0.3  3.513  -0.69  1.76  -0.72  6.02   0.66                        
  67  053454.9-051701  83.72902  -5.28367  8.3  e      JW 150     0.7  3.623   0.32  3.79  -0.33  5.45   1.13                        
  68  053454.9-052658  83.72906  -5.44962  6.5         H 3111     0.5  3.454  -1.08  0.43  -0.96  5.74   0.26                        
  69  053455.0-052529  83.72926  -5.42477  5.8         JW 152     0.7  3.513  -0.42  0.71  -0.77  5.24   0.39                        
  70  053455.2-053022  83.73016  -5.50617  8.8         JW 153     1.0  4.025   1.86  0.10   0.46  6.48   0.12                        
  71  053455.5-051529  83.73150  -5.25810  9.5                                                                                  
  72  053455.5-052937  83.73153  -5.49379  8.1         JW 155     0.7  3.479  -0.72  0.33  -0.89  5.38   0.15                         
  73  053455.8-052337  83.73278  -5.39381  5.2  e                                                                           
  74  053455.9-053113  83.73294  -5.52035  9.4         JW 159     1.2  3.535  -0.35  0.70  -0.62  5.73  -1.72           1.12 H      
  75  053455.9-052207  83.73299  -5.36863  5.3  e      CHS 6488   0.7                                                             
  76  053455.9-052926  83.73300  -5.49066  7.9  bce    JW 158     1.1  3.546  -0.21  0.24  -0.59  5.55   0.71           1.93 S      
  77  053455.9-052312  83.73316  -5.38676  5.1  abce   JW 157     0.7  3.679   1.22  1.30   0.18  5.18   0.11 N        17.4  H      
  78  053456.0-052854  83.73351  -5.48188  7.5  e      CHS 6508   1.5                                                            
  79  053456.2-052228  83.73441  -5.37462  5.1  be                                                                           
  80  053456.4-052750  83.73520  -5.46400  6.7  ce     JW 164     1.3  3.535  -0.45  0.49  -0.62  5.90   0.63           6.55 HC      
  81  053456.4-053136  83.73530  -5.52686  9.6  abc    JW 165     0.8  3.897   1.47  4.11   0.38  6.61   0.11           5.73 HC      
  82  053456.7-052637  83.73632  -5.44368  5.9  e      JW 168     0.8  3.454  -0.72  0.00  -0.96  5.11  -0.06           0.92 H      
  83  053456.8-052136  83.73681  -5.36000  5.2  ce     JW 167     0.6  3.602   0.03  3.95  -0.37  5.68   0.86           3.43 H      
  84  053456.9-052205  83.73723  -5.36828  5.0  e      JW 169     0.6  3.513  -1.33  0.00  -0.66  6.84                  3.82 SH      
  85  053456.9-052259  83.73750  -5.38320  4.9  e      JW 171     0.7  3.491  -0.82  0.18  -0.82  6.02   0.13           1.16 S       
  86  053457.0-051500  83.73789  -5.25023  9.7  e                                                                           
  87  053457.4-053042  83.73939  -5.51170  8.7         JW 174     0.3  3.524  -0.58  0.16  -0.68  5.96   0.12           1.36 SH      
  88  053457.4-051433  83.73956  -5.24273 10.0  e      JW 172     1.6  3.479  -1.10  0.81  -0.85  6.27   1.41           1.43 H      
  89  053457.7-052223  83.74048  -5.37325  4.8                                                                                 
  90  053457.7-052351  83.74061  -5.39767  4.7  bce    JW 176     0.7  3.591   0.57  0.68  -0.55  4.17   0.54                        
  91  053457.7-052251  83.74073  -5.38088  4.7  ce     JW 175     0.2  3.513  -0.57  0.00  -0.74  5.80   0.56           9.19 H      
  92  053457.8-052946  83.74104  -5.49618  7.9  e      JW 181     1.3  3.513  -0.52  1.99  -0.74  5.50   0.52           1.36 S      
  93  053458.0-051736  83.74203  -5.29356  7.4  e      JW 177     1.2  3.580  -0.03  3.03  -0.47  5.61   0.33           9.09 H        
  94  053458.2-052533  83.74261  -5.42585  5.0  e      JW 183     0.8  3.467  -0.54  0.15  -0.96  4.91   0.20           1.51 H      
  95  053458.4-052116  83.74334  -5.35465  5.0  e      JW 184     0.2  3.546  -1.26  0.00  -0.44  7.21                              
  96  053458.7-052117  83.74497  -5.35486  4.9  ce     JW 187     0.4  3.643   0.27  4.07  -0.21  5.66   0.53          14.41 H      
  97  053458.8-052803  83.74516  -5.46752  6.4  ce     JW 188     1.1  3.513  -0.67  0.00  -0.74  6.01  -0.03           6.4  SH      
  98  053459.1-052307  83.74657  -5.38530  4.3  e      JW 189     0.8  3.467  -0.85  0.10  -0.92  5.46   0.40                        
  99  053459.2-052332  83.74706  -5.39228  4.3  e      JW 190     0.5  3.441  -0.80  0.00  -1.00  5.12                              
 100  053459.4-052615  83.74763  -5.43770  5.1  e                                                                           
 101  053459.5-052359  83.74812  -5.39987  4.3  e      JW 191     0.7  3.524  -0.36  1.14  -0.70  5.30   0.18 pd wc     8.7  SH          
 102  053459.5-052539  83.74831  -5.42769  4.8  bce    JW 192     0.7  3.535  -0.39  0.29  -0.62  5.82   0.71           8.9  SH      
 103  053500.0-052515  83.75038  -5.42102  4.5  be     JW 197     0.7  4.025   1.66  0.81   0.40  6.66   0.64 wc                  
 104  053500.1-052301  83.75042  -5.38378  4.1  abe    JW 193     0.5  3.719   0.89  1.86   0.35  6.02   0.43                        
 105  053500.1-052549  83.75058  -5.43032  4.8                                                                                  
 106  053500.1-052408  83.75082  -5.40239  4.1         H 5106     0.8                                                            
 107  053500.2-051558  83.75089  -5.26625  8.4  ae     H 5038     0.5  3.633  -1.84  0.00                                          
 108  053500.2-051850  83.75101  -5.31405  6.1  e      JW 196     0.5  3.580  -0.11  2.57  -0.44  5.72   0.28           1.54 SHC          
 109  053500.4-052513  83.75185  -5.42049  4.4  ace    JW 198     0.6  3.623  -0.37  0.61  -0.14  6.58   1.96 pd                  
 110  053501.0-052409  83.75420  -5.40272  3.9  abce   JW 201     0.6  3.524   0.07  1.62  -0.77  4.47   0.44           1.92 H      
 111  053501.1-052406  83.75483  -5.40170  3.9  ae     JW 206     0.7                                         wc                  
 112  053501.2-052144  83.75505  -5.36228  4.2  e      JW 205     0.5  3.441  -1.31  0.00  -1.10  5.80                              
 113  053501.2-052811  83.75529  -5.46989  6.1         CHS 7006   1.0                                                            
 114  053501.3-052016  83.75546  -5.33794  4.9  e      JW 208     0.3  3.524  -0.56  0.47  -0.68  5.93   0.24                        
 115  053501.3-051820  83.75555  -5.30582  6.3  e      JW 207     0.6                                                   2.72 H      
 116  053501.3-052021  83.75565  -5.33935  4.8  e      JW 210     0.7  3.591   0.01  2.50  -0.42  5.63   1.18           9.96 C      
 117  053501.4-052820  83.75596  -5.47239  6.2  ce     JW 211     0.9  3.524  -0.41  0.70  -0.70  5.48   0.24           5.4  SH      
 118  053501.5-052533  83.75647  -5.42604  4.3  e      JW 213     0.6  3.467  -1.01  0.00  -0.92  6.06   0.19                        
 119  053501.5-052409  83.75660  -5.40274  3.8  e      JW 212     0.5  3.467  -0.68  0.59  -0.92  5.18   0.01           1.38 H      
 120  053501.6-052148  83.75674  -5.36354  4.0  e      CHS 7041   0.3                                                            
 121  053501.6-052710  83.75708  -5.45282  5.3  e      JW 215     0.5                                                            
 122  053501.7-052512  83.75724  -5.42010  4.1                                                                                 
 123  053501.7-053019  83.75726  -5.50535  7.9  e      JW 218     1.3  3.479  -0.82  0.00  -0.85  5.65   0.29                        
 124  053502.0-052054  83.75840  -5.34855  4.4  e      CHS 7086   0.4                                                            
 125  053502.0-051833  83.75843  -5.30943  6.0  e      JW 217     0.4  3.513  -0.37  3.45  -0.77  5.14   0.09                        
 126  053502.0-052636  83.75851  -5.44335  4.8  abce   JW 220     0.7  3.546   0.09  0.50  -0.66  4.71   0.67           2.33 H      
 127  053502.0-052909  83.75866  -5.48600  6.8  e      JW 222     1.7  3.535  -0.21  1.70  -0.66  5.17   0.71           5.1  SH      
 128  053502.1-051535  83.75896  -5.25998  8.6  de     H 3013     1.5  3.513  -0.60  0.00  -0.74  5.87   0.18           7.15 SH      
 129  053502.2-053111  83.75927  -5.51991  8.6         H 3138     1.8                                                   4.07 H      
 130  053502.4-052046  83.76014  -5.34627  4.4  bce    JW 223a    0.1  3.643   0.25  2.97  -0.21  5.68                              
 131  053502.4-051547  83.76019  -5.26311  8.4  abcde  JW 221     1.1  3.679   1.44  4.12   0.24  5.04  -0.01                        
 132  053502.8-052208  83.76184  -5.36895  3.6  be     JW 226     0.1                                                            
 133  053502.9-053001  83.76225  -5.50046  7.5  abce   JW 232     1.2  3.695   0.84  2.28   0.20  5.71   0.23           5.09 H      
 134  053503.1-052238  83.76294  -5.37724  3.4  e      JW 230     0.3  3.441  -0.50  0.00  -1.00  4.56                              
 135  053503.1-051829  83.76333  -5.30815  5.9  e      JW 229     0.9  3.546  -0.41  0.91  -0.54  5.91   0.37           7.75 H      
 136  053503.3-051622  83.76392  -5.27295  7.7  e      H 5042     0.2                                                             
 137  053503.3-052609  83.76406  -5.43609  4.3         JW 234     1.0  3.479  -1.21  0.00  -0.85  6.39   0.41                        
 138  053503.4-052332  83.76431  -5.39227  3.3  e      JW 233     0.7  3.502  -1.56  0.00  -0.72  7.07   1.25                        
 139  053503.5-052926  83.76463  -5.49065  6.9  e      JW 235     1.0                                         HH                  
 140  053503.8-052903  83.76606  -5.48428  6.5  bce    JW 239     1.2  3.546   0.06  0.50  -0.66  4.75   0.38           4.44 S      
 141  053503.8-052941  83.76622  -5.49474  7.0  e                                                                           
 142  053503.9-052809  83.76627  -5.46923  5.7         CHS 7273   0.5                                                            
 143  053504.0-051859  83.76672  -5.31651  5.4  e      JW 237     0.8  3.491  -0.81  0.84  -0.82  6.01   0.75           5.22 H      
 144  053504.0-052636  83.76675  -5.44358  4.5  ce     JW 243     0.7  3.535  -0.29  0.44  -0.64  5.44   0.64          10.1  S      
 145  053504.1-052627  83.76722  -5.44096  4.4  e      JW 245     1.0  3.535  -0.23  1.31  -0.66  5.21   0.61           9.46 S      
 146  053504.1-052223  83.76740  -5.37322  3.2  e      JW 244     0.7  3.467  -0.97  0.00  -0.92  5.90   0.15                        
 147  053504.1-052015  83.76740  -5.33770  4.4  e      JW 241     0.1                                                            
 148  053504.1-052012  83.76740  -5.33679  4.4         2MASS                                                                   
 149  053504.2-051521  83.76784  -5.25593  8.6  e      JW 240     1.1  3.557  -0.45  3.22  -0.44  6.04  -0.02          12.9  H      
 150  053504.3-052313  83.76810  -5.38709  3.0  e      JW 248     0.7  3.568   0.16  0.88  -0.59  4.81   0.59           6.86 H      
 151  053504.4-051951  83.76841  -5.33090  4.6  e                                                                           
 152  053504.4-052603  83.76859  -5.43443  4.0  e      JW 250     0.8  3.513  -0.24  1.27  -0.80  4.91   0.27           2.71 H      
 153  053504.4-052356  83.76867  -5.39893  3.0  ce     JW 249     0.6  3.695   0.37  3.54   0.15  6.28   1.14                        
 154  053504.5-052013  83.76899  -5.33710  4.3  e      CHS 7347   0.4                                                            
 155  053504.5-052623  83.76911  -5.43985  4.2         JW 254     0.7  3.513  -0.24  1.81  -0.80  4.92   0.50           3.52 H      
 156  053504.5-052936  83.76915  -5.49338  6.9  bce    JW 252     2.2  3.643   0.21  1.15  -0.21  5.73   0.10           0.89 H   id
 157  053504.6-052442  83.76917  -5.41175  3.2  e      JW 251     0.3  3.535  -0.84  0.00  -0.57  6.36   1.30                        
 158  053504.7-052637  83.76968  -5.44385  4.4  bce    JW 258     0.5  3.568  -0.09  1.42  -0.51  5.60   0.50          10.95 HC
 159  053504.7-051741  83.76990  -5.29496  6.4  bce    JW 253     0.6  3.643   0.46  4.79  -0.25  5.42   1.04           8.46 H      
 160  053504.8-052238  83.77005  -5.37736  3.0  e      JW 257     0.3  3.479  -0.64  0.00  -0.89  5.23   0.15           5.22 H      
 161  053504.8-052057  83.77035  -5.34925  3.8  e      JW 259     0.4  3.502  -1.47  0.00  -0.72  6.94                  8.5  HC     
 162  053504.9-052109  83.77067  -5.35251  3.6  e      CHS 7397   0.3                                                            
 163  053505.2-052603  83.77168  -5.43436  3.9  e      JW 262     0.2  3.479  -1.09  0.00  -0.85  6.25   0.48                        
 164  053505.3-051449  83.77218  -5.24708  9.0  bce    JW 260     2.0  3.761   1.83  2.44   0.61  5.69  -0.07                        
 165  053505.3-052717  83.77232  -5.45475  4.8  e      JW 268     0.8  3.623  -0.01  0.56  -0.26  5.89   0.16           9.81 H      
 166  053505.3-052410  83.77234  -5.40284  2.9  e      JW 265     0.4  3.580  -0.07  2.49  -0.46  5.67   1.46 L        10.36 H      
 167  053505.3-052555  83.77242  -5.43216  3.8  e      JW 270     1.3  3.502  -1.32  0.00  -0.72  6.71                              
 168  053505.3-052414  83.77243  -5.40408  2.9  e      JW 266     0.6                                                  10.36 H      
 169  053505.4-052230  83.77261  -5.37504  2.9  e      H 5096     0.6  3.428  -1.63  0.00  -1.30  5.57                              
 170  053505.4-052752  83.77273  -5.46466  5.3         JW 272     1.0  3.546  -0.44  0.63  -0.54  5.94   0.72                        
 171  053505.5-052922  83.77314  -5.48957  6.6  e      JW 277     1.1  3.568  -0.86  1.11  -0.28  6.93   2.85          20.97 H      
 172  053505.5-051921  83.77322  -5.32258  4.9         CHS 7451   0.2                                                            
 173  053505.6-052519  83.77338  -5.42202  3.3  abce   JW 273     0.6  3.702   1.15  1.04   0.32  5.53   1.17 wc                  
 174  053505.6-051824  83.77341  -5.30671  5.7  e      H 3040     0.5                                                            
 175  053505.6-052506  83.77360  -5.41834  3.2  ce     JW 275a    0.6  3.535  -0.11  0.24  -0.68  4.97                 20.1  H   p
 176  053505.6-052503  83.77364  -5.41771  3.2  e      JW 275b    1.2                                                  20.1  H   p
 177  053505.7-052353  83.77375  -5.39823  2.7  e      JW 276     0.5  3.485  -0.42  0.08  -0.89  4.89   0.10                        
 178  053505.7-052625  83.77378  -5.44055  4.1  e      JW 280     0.5  3.513  -0.22  0.43  -0.80  4.87   0.37           1.99 S      
 179  053505.7-052418  83.77382  -5.40508  2.8  e      JW 278     0.4  3.643  -0.06  1.74  -0.14  6.19   1.69           6.76 H      
 180  053505.8-052701  83.77418  -5.45039  4.5  e      JW 281     0.9  3.502  -0.28  0.90  -0.82  4.84   0.30           3.16 H      
 181  053505.8-052708  83.77436  -5.45246  4.6  ce     JW 283     0.7  3.591  -0.13  3.70  -0.38  5.81   1.15           7.01 H      
 182  053506.1-051955  83.77574  -5.33204  4.3         JW 285     0.5  3.491  -0.91  0.00  -0.82  6.11                  4.82 H      
 183  053506.1-052212  83.77579  -5.37006  2.8  e      H 3064     0.3                                                   8.87 C      
 184  053506.2-051422  83.77589  -5.23971  9.4  e      JW 282     2.6  3.479  -1.34  0.00  -0.85  6.53                  0.78 HC  p
 185  053506.2-052202  83.77619  -5.36737  2.9  abce   JW 286     0.1  3.643  -0.04  3.89  -0.15  6.14   2.24                        
 186  053506.3-052335  83.77637  -5.39330  2.5  e                                                                            
 187  053506.3-052704  83.77656  -5.45126  4.5  e      JW 290     0.8                                         pd                  
 188  053506.4-052654  83.77699  -5.44859  4.3  e      CHS 7552   0.4                                                            
 189  053506.4-052118  83.77702  -5.35526  3.2         JW 288     0.3  3.467  -0.95  0.00  -0.92  5.82   0.26                        
 190  053506.4-052441  83.77707  -5.41143  2.8  bce    JW 291     0.4  3.557  -0.02  0.35  -0.59  5.09   0.32           1.91 H      
 191  053506.5-052501  83.77715  -5.41699  3.0  e      JW 292     0.6  3.491  -1.20  0.00  -0.80  6.45   1.34           5.11 C      
 192  053506.5-051721  83.77732  -5.28937  6.5  e      CHS 7550   1.2                                                            
 193  053506.5-052734  83.77733  -5.45945  4.9                                                                                 
 194  053506.5-052650  83.77734  -5.44743  4.3  e      JW 296     0.6  3.479  -0.44  0.45  -0.92  4.86   0.67                        
 195  053506.6-051622  83.77754  -5.27305  7.4                                                                                 
 196  053506.6-052243  83.77778  -5.37889  2.5  e      HC 741     0.6                                                            
 197  053506.8-052209  83.77872  -5.36930  2.7  e      JW 298     0.2  3.441  -1.09  0.00  -1.05  5.49                              
 198  053506.9-052501  83.77904  -5.41712  2.9         HC 64      1.5                                                            
 199  053507.1-051828  83.77966  -5.30794  5.4         H 5064     1.8  3.441  -1.43  0.00  -1.15  6.08                              
 200  053507.2-052226  83.78036  -5.37396  2.5  e      JW 300     0.3  3.513  -0.49  0.71  -0.74  5.41   0.88  pd wc    5.46 H    
 201  053507.3-052253  83.78042  -5.38155  2.3  e                                                                           
 202  053507.3-052547  83.78068  -5.43000  3.3                                                                                 
 203  053507.3-052548  83.78075  -5.43001  3.3  e      JW 303     0.3                                                            
 204  053507.3-052228  83.78080  -5.37471  2.4  ce     JW 302     0.1                                                   5.46 H      
 205  053507.4-052640  83.78091  -5.44446  4.0  e      JW 304     0.5  3.467  -0.81  0.00  -0.92  5.39   0.35           3.03 H      
 206  053507.4-052301  83.78094  -5.38374  2.3  e                                                                           
 207  053507.5-051950  83.78143  -5.33067  4.2  e      H 5075     0.3                                                   9.1  HC
 208  053507.6-052452  83.78198  -5.41457  2.7  e      JW 306     0.6  3.491  -1.31  0.00  -0.77  6.59                              
 209  053507.7-052126  83.78226  -5.35743  2.9  e      HC 625     0.4                                                             
 210  053507.7-052101  83.78231  -5.35037  3.2  e      HC 667     0.3                                         L         7.97 C      
 211  053507.8-052917  83.78255  -5.48818  6.3  ce     JW 311     0.6  3.502  -0.62  1.13  -0.80  5.49   0.22           6.13 S      
 212  053507.8-052029  83.78284  -5.34152  3.6                                                                                 
 213  053507.8-051704  83.78286  -5.28459  6.7  e      JW 307     1.1  3.513  -1.14  0.00  -0.68  6.55   0.18                        
 214  053507.9-052117  83.78318  -5.35473  3.0  e      JW 309     0.3  3.502  -0.83  0.00  -0.77  6.10   0.41           2.25 H      
 215  053508.2-052403  83.78419  -5.40084  2.2  e      JW 314     0.4                                                            
 216  053508.2-052434  83.78451  -5.40961  2.4  ce     JW 317     0.3                                                   8.27 H      
 217  053508.3-052756  83.78461  -5.46582  5.0  bce    JW 319     0.7                                                             
 218  053508.3-052829  83.78464  -5.47479  5.5  e      JW 320     1.2  3.695  -0.05  3.59   0.08  6.88   0.98           5.41 H      
 219  053508.3-051913  83.78474  -5.32055  4.6  e      CHS 7751   0.3                                                            
 220  053508.4-052230  83.78510  -5.37505  2.2  e      HC 454     0.1                                                            
 221  053508.4-052304  83.78528  -5.38466  2.0  e      HC 353     0.5                                                            
 222  053508.5-052517  83.78549  -5.42159  2.8  e      JW 323     0.3  3.535   0.00  2.21  -0.70  4.74  -0.05                        
 223  053508.5-052441  83.78554  -5.41153  2.4  e      JW 322     0.0  3.479  -0.83  0.00  -0.85  5.68                              
 224  053508.5-052619  83.78561  -5.43862  3.5  e      JW 324     0.8  3.479  -1.23  0.00  -0.85  6.41                              
 225  053508.5-052440  83.78564  -5.41112  2.4  e      HC 102     0.6                                                            
 226  053508.6-052901  83.78590  -5.48381  6.0  ce     JW 326     1.1  3.585  -0.07  4.06  -0.43  5.70   1.22           6.4  H      
 227  053508.6-052022  83.78605  -5.33964  3.6                                                                                   id
 228  053508.7-052256  83.78638  -5.38237  2.0  e      H 3072     0.1                                                            
 229  053508.8-053149  83.78707  -5.53047  8.7  bc     JW 328     1.1  3.661   0.13  1.25  -0.10  6.07   1.02          18.83 H      
 230  053508.9-052959  83.78738  -5.49983  6.9  abce   JW 330     1.4  3.679   0.48  0.94   0.04  5.88   0.08           1.57 H      
 231  053509.1-053058  83.78800  -5.51618  7.8  e      H 3134     1.5                                                   6.09 S      
 232  053509.2-051646  83.78858  -5.27971  6.8  e      JW 329     4.7                                                            
 233  053509.3-052141  83.78889  -5.36154  2.5  e      HC 592     0.2                                                            
 234  053509.4-052749  83.78947  -5.46364  4.8  bce    H 5127     0.6                                                            
 235  053509.5-052058  83.78960  -5.34954  3.0  e      JW 311     0.5                                                            
 236  053509.5-052800  83.78984  -5.46670  4.9  ae     JW 333     0.7  3.454  -0.60  0.00  -0.96  4.89   0.54                        
 237  053509.5-052823  83.78985  -5.47318  5.3  e      JW 334     0.8  3.557  -0.16  1.07  -0.54  5.63   1.20           5.3  S      
 238  053509.6-052623  83.79014  -5.43988  3.5  e      JW 335     0.5  3.557  -1.19  0.00  -0.35  7.30   3.10                        
 239  053509.6-052355  83.79030  -5.39877  1.8  e      PSH 1      0.2                                                            
 240  053509.6-052125  83.79031  -5.35703  2.6  e      JW 332     0.5  3.502  -0.62  0.00  -0.80  5.49   2.46 pd        1.23 H      
 241  053509.7-052152  83.79044  -5.36455  2.3         HC 748     0.3                                                            
 242  053509.7-052549  83.79070  -5.43048  3.0  e      CHS 7916   0.6                                                            
 243  053509.7-052326  83.79071  -5.39079  1.7  abce   JW 337     0.0  3.591   0.44  0.34  -0.52  4.49   0.52          19.5  H      
 244  053509.7-052128  83.79076  -5.35785  2.5  ce     JW 336     0.2                                                   1.23 H      
 245  053509.8-051933  83.79115  -5.32605  4.2  e      JW 338     0.4  3.502  -0.21  1.95  -0.85  4.70   0.81                        
 246  053509.8-052338  83.79118  -5.39396  1.7  e      PSH 2      0.5                                                            
 247  053509.9-052402  83.79166  -5.40056  1.7         HC 173     0.6                                                            
 248  053510.0-051816  83.79192  -5.30456  5.4  e      CHS 7948   0.7                                                            
 249  053510.0-052758  83.79200  -5.46612  4.9  e      H 5129     1.2                                                            
 250  053510.1-052004  83.79211  -5.33448  3.7                                                                                 
 251  053510.1-051931  83.79235  -5.32529  4.2         CHS 7967   0.7                                                            
 252  053510.1-052020  83.79247  -5.33911  3.4         JW 339     0.4  3.502  -1.02  0.00  -0.74  6.29   0.68 pd                  
 253  053510.2-052321  83.79256  -5.38929  1.6  e      JW 341     0.1  3.633  -0.76  0.00  -0.13  7.50                              
 254  053510.2-051833  83.79261  -5.30934  5.1         CHS 7973   0.2                                                            
 255  053510.3-052112  83.79305  -5.35359  2.7  e      JW 343     0.2  3.602  -0.13  1.71  -0.33  5.90   1.34                        
 256  053510.3-051956  83.79308  -5.33223  3.8         H 3047     0.5  3.479  -0.85  0.45  -0.85  5.83   1.32                        
 257  053510.3-052451  83.79316  -5.41424  2.1  e      HC 90      0.5                                                            
 258  053510.4-052223  83.79354  -5.37323  1.8  e                                                                                id
 259  053510.4-052600  83.79356  -5.43341  3.0  e      H 3104     0.5                                                   3.11 H      
 260  053510.4-052134  83.79356  -5.35952  2.4  e      HC 605     0.5                                                            
 261  053510.4-052618  83.79367  -5.43842  3.3  abce   JW 348     0.5  3.719   0.94  1.73   0.36  5.97   1.00 HH                 
 262  053510.5-052245  83.79378  -5.37931  1.6  ce     JW 345     0.1  3.568   0.43  1.42  -0.66  4.24   0.42           8.21 H      
 263  053510.5-052416  83.79391  -5.40457  1.7  e      JW 349     0.6                                         HH pd
 264  053510.5-052216  83.79393  -5.37128  1.8  e      HC 500     0.1                                                            
 265  053510.5-052156  83.79414  -5.36562  2.1  bce    JW 347     0.1  3.602   0.15  0.54  -0.40  5.54   0.81           7.33 S      
 266  053510.6-052244  83.79423  -5.37895  1.6  e      JW 350     0.3                                         pd        8.21 H      
 267  053510.6-052255  83.79426  -5.38218  1.5  e      HC 385     0.3                                                            
 268  053510.6-052303  83.79440  -5.38425  1.5  e      HC 363     0.1                                                            
 269  053510.7-052628  83.79460  -5.44114  3.4  e      JW 354     0.5  3.502  -0.76  0.00  -0.77  6.03   0.54                        
 270  053510.7-052344  83.79472  -5.39572  1.5  abce   JW 352     0.1  3.591   1.19  1.21  -0.74  2.72        HH        8.0  H      
 271  053510.8-052759  83.79504  -5.46661  4.8  e      JW 357     1.4  3.479  -0.56  0.00  -0.89  5.08   0.00           2.39 H      
 272  053510.8-052148  83.79512  -5.36359  2.1  e      HC 576     0.1                                         L                  
 273  053510.9-052246  83.79547  -5.37949  1.5  e      JW 355     0.3                                         L pd                 
 274  053510.9-052448  83.79552  -5.41348  2.0  ce     JW 356     0.2  3.513  -0.43  0.00  -0.77  5.26        pd        4.69 H      
 275  053510.9-052224  83.79580  -5.37355  1.7  e      HC 473     0.0                                                            
 276  053511.0-052246  83.79610  -5.37958  1.5  e      HC 415     0.4                                                            
 277  053511.2-052237  83.79668  -5.37719  1.5  e      HC 434     0.1                                         L                  
 278  053511.2-051935  83.79671  -5.32656  4.0  e      JW 359     0.7                                         L                  
 279  053511.2-051720  83.79694  -5.28906  6.2  e      JW 358     0.9  3.557  -0.07  3.45  -0.57  5.22   1.01           4.03 H      
 280  053511.2-052416  83.79698  -5.40449  1.6         HC 148     0.3                                                            
 281  053511.3-052115  83.79719  -5.35438  2.5  e      HC 643     0.2                                                            
 282  053511.4-051911  83.79758  -5.31998  4.4  ce     JW 361     0.7  3.557  -0.33  0.48  -0.49  5.86                  2.94 H      
 283  053511.4-051401  83.79772  -5.23365  9.4  e      H 3005     1.6  3.479  -0.70  3.04  -0.89  5.34   0.05                    x
 284  053511.4-052602  83.79777  -5.43397  2.9  abcde  JW 365     0.6  3.679   0.85  2.32   0.09  5.48   0.40           4.08 H      
 285  053511.4-052351  83.79778  -5.39767  1.3  e      HC 203     0.5                                         L                  
 286  053511.5-052106  83.79795  -5.35179  2.6         HC 656     0.0                                                   4.09 C      
 287  053511.5-052447  83.79807  -5.41330  1.9  e      HC 94      0.5                                                            
 288  053511.6-052729  83.79841  -5.45806  4.3  e                                                                                id
 289  053511.6-052421  83.79851  -5.40590  1.5  e      JW 366     0.1  3.473  -0.35  1.85  -0.92  4.62   0.05                        
 290  053511.6-052608  83.79853  -5.43576  3.0         CHS 8165   0.4                                                                  
 291  053511.6-051657  83.79860  -5.28259  6.5  bcde   JW 364     0.7  3.766   1.37  3.06   0.50  6.19  -0.01                        
 292  053511.7-052512  83.79876  -5.42018  2.2  e      HC 44      0.5                                                            
 293  053511.7-052340  83.79882  -5.39450  1.2  ef     H 9008     0.4  3.479  -0.16  1.43  -0.96  4.30  -0.65                        
 294  053511.7-052333  83.79892  -5.39267  1.2  e      HC 257     0.2                                         L                  
 295  053511.7-051834  83.79909  -5.30967  4.9         CHS 8178   0.1                                                            
 296  053511.7-052156  83.79909  -5.36561  1.9         JW 369     0.6                                                            
 297  053511.8-052149  83.79924  -5.36368  1.9  ce     HC 573     0.1                                         r                  
 298  053511.8-052731  83.79928  -5.45880  4.3         CHS 8177   1.0                                                            
 299  053511.8-052100  83.79947  -5.35006  2.6  e      HC 672     0.2                                         L                  
 300  053511.8-052103  83.79958  -5.35095  2.6  e      H 3058     0.3                                                            
 301  053511.9-051725  83.79960  -5.29048  6.1  e      JW 367     0.9                                                            
 302  053511.9-051926  83.79966  -5.32394  4.1  e      JW 370     0.7  3.679   0.75  5.45   0.07  5.58   0.61                        
 303  053511.9-052249  83.79967  -5.38054  1.3  e      HC 708     0.9                                                            
 304  053511.9-053155  83.79971  -5.53210  8.6  b      JW 375     0.7  3.568   0.09  0.11  -0.55  4.97                              
 305  053511.9-052001  83.79980  -5.33383  3.5  e      CHS 8193   0.8                                                            
 306  053511.9-052254  83.79994  -5.38168  1.2  e      PSH 9      0.5                                                            
 307  053511.9-052033  83.79996  -5.34253  3.0  ce     JW 373     0.3  3.679   1.02  5.94   0.12  5.33   0.20 HH        9.81 H      
 308  053512.1-051924  83.80058  -5.32347  4.1  bce    JW 374     1.0  3.479   0.38  5.81  -1.05  3.27        pd                  
 309  053512.1-052447  83.80058  -5.41327  1.8         HC 95      0.4                                                            
 310  053512.1-052456  83.80079  -5.41565  1.9  e      HC 77      0.4                                         L                  
 311  053512.1-053138  83.80080  -5.52727  8.3         JW 380     0.8  3.467  -0.31  0.00  -0.96  4.48                  4.75 H      
 312  053512.2-052424  83.80099  -5.40674  1.5  e                                                                           
 313  053512.2-052347  83.80117  -5.39662  1.1  acef   JW 378a    0.2  3.580   0.13  1.01  -0.51  5.06                  9.03 H   id
 314  053512.2-052045  83.80122  -5.34584  2.8  e      JW 377a    0.5                                                            id
 315  053512.3-052241  83.80148  -5.37815  1.2  f                                                                           
 316  053512.3-052351  83.80164  -5.39763  1.1  ef     HC 206     0.2                                                            
 317  053512.4-052047  83.80173  -5.34664  2.8  e      PSH 15     0.3                                                            
 318  053512.4-052437  83.80198  -5.41052  1.6  e      HC 106     0.3                                         L                  
 319  053512.5-052302  83.80242  -5.38392  1.0  ef     PSH 18     0.8                                         r                  
 320  053512.5-052343  83.80249  -5.39554  1.0  bef    JW 385     0.0  3.708   1.01  1.83   0.32  5.74                              
 321  053512.6-051945  83.80251  -5.32929  3.8  e      H 5074     0.3                                                            
 322  053512.6-052042  83.80257  -5.34526  2.8  be     JW 382     0.2  3.479  -0.93  0.00  -0.85  6.06                              
 323  053512.6-051632  83.80264  -5.27581  6.9  e      CHS 8267   1.0                                                            
 324  053512.6-052205  83.80283  -5.36814  1.6                                                                                 
 325  053512.6-052426  83.80283  -5.40726  1.4         HC 128     0.5                                                            
 326  053512.6-052710  83.80284  -5.45305  3.9  e      JW 392     0.5  3.435  -0.74  0.00  -1.05  4.94                              
 327  053512.7-051935  83.80301  -5.32647  3.9  e      JW 387     0.5  3.524  -1.40  0.00  -0.59  7.11        pd        7.39 H      
 328  053512.7-051652  83.80321  -5.28119  6.6  bce    JW 386     0.8  3.602   0.63  5.02  -0.51  4.18   0.32           0.99 H      
 329  053512.7-051613  83.80322  -5.27040  7.2  e      JW 383     0.9  3.513  -0.43  1.43  -0.77  5.25   0.33           7.3  S      
 330  053512.7-052034  83.80325  -5.34304  2.9  be     JW 389     0.2  3.460  -1.03  0.24  -0.92  5.82   1.44           5.54 H      
 331  053512.8-052038  83.80338  -5.34414  2.9  e      JW 390     0.4  3.467  -0.80  0.00  -0.92  5.38                              
 332  053512.8-052043  83.80356  -5.34544  2.8  e      JW 391     0.5  3.557  -0.15  0.00  -0.55  5.60   0.88 pd       16.33 H      
 333  053512.8-052133  83.80369  -5.35941  2.0  e      HC 608     0.2                                         L                  id
 334  053512.8-051523  83.80372  -5.25657  8.0  bce    JW 388     1.2  3.602   0.27  2.77  -0.43  5.13   0.06           9.06 SC  p
 335  053512.8-052850  83.80375  -5.48058  5.5  e      JW 397     0.7                                                            
 336  053512.9-052351  83.80380  -5.39750  1.0                                                                                 
 337  053512.9-052354  83.80405  -5.39852  1.0  ef                                                                           
 338  053513.0-052200  83.80431  -5.36694  1.6  e      JW 395     0.4  3.535   0.07  4.77  -0.70  4.62                              
 339  053513.0-051547  83.80431  -5.26310  7.6  e      CHS 8315   3.0                                                            
 340  053513.0-051904  83.80434  -5.31779  4.4  ce     JW 393     0.5                                                   4.63 H      
 341  053513.0-052030  83.80440  -5.34173  3.0  ace    JW 394     0.2  3.623   0.54  6.28  -0.37  4.77  -0.20           4.41 H      
 342  053513.0-052215  83.80441  -5.37087  1.4  e      PSH 29     0.0  3.479  -0.42  0.38  -0.92  4.82   0.97 IR                 id
 343  053513.0-052153  83.80450  -5.36480  1.7  e      PSH 28     0.3                                                            
 344  053513.1-052113  83.80468  -5.35380  2.3         PSH 32     0.4  3.524  -0.29  3.80  -0.72  5.17  -0.46           6.52 H      
 345  053513.1-052452  83.80475  -5.41467  1.7  e      HC 87      0.2                                                            
 346  053513.1-052221  83.80491  -5.37256  1.3  e      JW 399a    0.5                                         IR pd              id
 347  053513.1-052455  83.80499  -5.41537  1.7  e      JW 401     0.2  3.719   1.06  4.45   0.40  5.85   1.08          17.91 H      
 348  053513.2-052754  83.80505  -5.46504  4.6  e      JW 405     0.6  3.535   0.20  3.80  -0.72  4.38                           x
 349  053513.2-052052  83.80511  -5.34800  2.6  e      JW 400     0.3  3.585   0.14  3.81  -0.49  5.19   0.77                        
 350  053513.2-051730  83.80512  -5.29176  5.9  e      JW 407     4.2  3.623   0.10  5.33  -0.28  5.73   0.14                        
 351  053513.2-052254  83.80512  -5.38186  0.9  e                                                             r                  id
 352  053513.2-052209  83.80516  -5.36943  1.5  e      HC 523     0.2                                                            
 353  053513.2-052355  83.80523  -5.39865  1.0         HC 190     0.5                                                            
 354  053513.2-052239  83.80540  -5.37755  1.1  ef                                                                           
 355  053513.3-052817  83.80545  -5.47159  5.0         CHS 8373   1.1                                                            
 356  053513.3-052352  83.80550  -5.39799  0.9  e      PSH 37     0.3                                                            id
 357  053513.3-052257  83.80554  -5.38276  0.9  f      PSH 38     0.3                                                            
 358  053513.3-052018  83.80558  -5.33860  3.2  e      JW 403     0.5  3.524   0.18  6.55  -0.77  4.26   1.04                        
 359  053513.3-053047  83.80579  -5.51321  7.5  e      JW 416     1.4  3.502  -0.54  0.08  -0.80  5.31  -0.02           2.14 S      
 360  053513.4-052340  83.80601  -5.39449  0.8  cef    JW 409     0.2                                                            
 361  053513.4-052107  83.80603  -5.35199  2.4  e      PSH 43     0.9                                                            
 362  053513.4-052354  83.80612  -5.39851  0.9                                                                                   id
 363  053513.4-052728  83.80618  -5.45798  4.2  e      JW 415     0.8  3.513  -0.31  1.38  -0.77  5.03   0.47                    x
 364  053513.5-052219  83.80632  -5.37207  1.3  e      JW 411     0.1  3.546  -0.05  1.37  -0.64  4.97        IR pd               
 365  053513.5-052330  83.80635  -5.39189  0.7  cef    JW 412     0.3  3.513  -0.33  0.84  -0.77  5.08        L                  
 366  053513.5-051709  83.80636  -5.28609  6.3  bce    JW 406     1.1  3.557   0.41  3.78  -0.70  4.19   0.31           2.26 S      
 367  053513.5-052757  83.80637  -5.46596  4.6         JW 418     0.7                                                            
 368  053513.5-053057  83.80653  -5.51605  7.6  abe    JW 421     0.8  3.643   0.51  0.51  -0.26  5.35   0.80                        
 369  053513.5-052355  83.80662  -5.39866  0.9  ef     HC 192     0.1                                         L                  
 370  053513.5-052400  83.80663  -5.40000  0.9         HC 178     0.7                                         L                  
 371  053513.6-052425  83.80669  -5.40711  1.3  ce     JW 417     0.1  3.568  -0.16  1.58  -0.48  5.72   0.56           7.41 H      
 372  053513.6-052031  83.80676  -5.34212  2.9  e      PSH 47     0.4  3.535  -0.25  5.26  -0.66  5.27  -0.91                         
 373  053513.6-051745  83.80679  -5.29593  5.7  e      CHS 8393   1.0                                                            
 374  053513.6-051954  83.80694  -5.33188  3.5  be     JW 413     0.7  3.633  -0.84  0.00  -0.16  7.65        L        10.08 H      
 375  053513.6-052846  83.80695  -5.47960  5.4  c      JW 422     0.4                                                   6.37 S      
 376  053513.6-052255  83.80703  -5.38221  0.8  e                                                                           
 377  053513.6-051832  83.80704  -5.30914  4.9  e      CHS 8404   1.0                                                            
 378  053513.7-052135  83.80724  -5.35998  1.9  e      HC 602     0.1                                         L                  
 379  053513.7-052221  83.80732  -5.37278  1.2  e      JW 420     0.3  3.546   0.35  3.09  -0.72  4.20        IR L pd            id
 380  053513.7-053024  83.80733  -5.50682  7.1  e      JW 428     0.8  3.524  -0.39  0.65  -0.70  5.42   0.04                        
 381  053513.7-052217  83.80743  -5.37151  1.3  e      HC 499     0.1                                                            
 382  053513.7-051743  83.80746  -5.29550  5.7                                                                                 
 383  053513.8-052207  83.80754  -5.36862  1.4  e      JW 423     0.2  3.535   0.11  0.00  -0.72  4.54   1.31 IR                  
 384  053513.8-052202  83.80756  -5.36746  1.5  e      JW 424     0.2                                                            
 385  053513.8-051925  83.80759  -5.32377  4.0  e      JW 419     0.5                                                            
 386  053513.8-052209  83.80767  -5.36921  1.4  e      HC 525     0.2                                                            
 387  053513.8-052425  83.80781  -5.40722  1.2  e      HC 130     0.2                                                            
 388  053513.9-052229  83.80795  -5.37495  1.1         HC 451     0.7                                         IR pd              id
 389  053513.9-052701  83.80803  -5.45034  3.7  e      CHS 8453   0.5                                                            x
 390  053513.9-052319  83.80806  -5.38888  0.6  e      HC 314     0.2                                         pd                  
 391  053513.9-051853  83.80810  -5.31482  4.5  ce     JW 425     0.7                                                            
 392  053513.9-052123  83.80826  -5.35647  2.1  ae     PSH 53     0.8                                                            
 393  053514.0-052520  83.80837  -5.42229  2.0  e      PSH 93     1.1                                         pd                  
 394  053514.0-052636  83.80842  -5.44337  3.3         JW 434     0.9                                                            x
 395  053514.0-052338  83.80854  -5.39400  0.7  ef     JW 431     0.1  3.513   0.22  0.68  -0.82  4.10        r                   
 396  053514.0-052012  83.80862  -5.33689  3.2                                                                                 
 397  053514.0-051951  83.80863  -5.33110  3.6  ace    JW 429     0.4  3.753   0.57  2.67   0.20  6.85        pd                  
 398  053514.0-052236  83.80867  -5.37682  1.0  ef     JW 432     0.0  3.513   0.31  1.94  -0.82  3.94   0.93 IR r                
 399  053514.0-052222  83.80873  -5.37289  1.2  ef     BN Obj     0.6                                         IR r                
 400  053514.2-052613  83.80924  -5.43699  2.9  e                                                                               
 401  053514.2-052004  83.80939  -5.33449  3.4  e      JW 435a    0.3  3.491  -0.72  1.82  -0.82  5.59                 10.44 C      
 402  053514.2-052424  83.80946  -5.40685  1.2  cef    JW 437     0.2  3.602   0.62  1.36  -0.49  4.21   0.53 pd        2.34 H      
 403  053514.2-052304  83.80957  -5.38448  0.6  ef     HC 361     0.2                                         L r                    
 404  053514.3-051427  83.80964  -5.24085  8.9  e      CHS 8481   1.6                                                            
 405  053514.3-052308  83.80965  -5.38562  0.6  ef     PSH 61     0.7                                                            
 406  053514.3-052317  83.80967  -5.38818  0.5  e                                                                               
 407  053514.3-052232  83.80979  -5.37575  1.0  ef     HC 448     0.2                                         IR L r             id
 408  053514.3-052235  83.80987  -5.37665  0.9         PSH 63     1.1                                         IR                 id
 409  053514.3-052254  83.80987  -5.38167  0.7  ef     PSH 62     0.5                                                            
 410  053514.3-052219  83.80996  -5.37214  1.2                                                                                
 411  053514.3-052333  83.80997  -5.39267  0.5  ef     JW 441     0.1  3.557   0.40  1.66  -0.70  4.21   0.63 pd                     
 412  053514.3-052323  83.80998  -5.38973  0.5  e      HC 300     0.1                                                            
 413  053514.4-052903  83.81007  -5.48426  5.7  e      JW 446     1.3  3.479  -1.31  0.00  -0.85  6.50   0.04                        
 414  053514.4-052502  83.81020  -5.41725  1.7  ce     JW 443     0.2  3.535  -0.55  0.00  -0.60  6.00   0.84                        
 415  053514.4-051824  83.81033  -5.30687  5.0  e      CHS 8515   0.5                                                            
 416  053514.4-052238  83.81038  -5.37740  0.9  ef     IRc 5                                                  IR r                   
 417  053514.5-052630  83.81049  -5.44186  3.2  e                                                                               
 418  053514.5-051725  83.81056  -5.29030  6.0  e      JW 439     1.3  3.557  -0.08  3.58  -0.57  5.25   0.62           8.32 S      
 419  053514.5-052315  83.81057  -5.38776  0.5  ef                                                                              
 420  053514.5-052302  83.81069  -5.38416  0.6  e      HC 364     0.8                                         L                     
 421  053514.5-052350  83.81074  -5.39745  0.7  e      HC 209     0.1                                         L                     
 422  053514.5-052407  83.81078  -5.40220  0.9  ef                                                                           
 423  053514.6-052200  83.81091  -5.36692  1.4         PSH 66     0.5                                                            
 424  053514.6-051646  83.81102  -5.27969  6.6  e      JW 444     0.6                                                            
 425  053514.6-052233  83.81107  -5.37607  0.9  acef   JW 448     0.2  3.602   0.77  2.41  -0.54  3.83        IR                 id
 426  053514.6-052301  83.81110  -5.38383  0.6  f      PSH 69     0.7  3.546  -0.14  4.14  -0.62  5.20   0.43                         
 427  053514.6-052042  83.81116  -5.34510  2.7  e      JW 445a    0.3                                                            id
 428  053514.6-052210  83.81116  -5.36971  1.3  e                                                                               
 429  053514.6-052106  83.81120  -5.35169  2.3         PSH 71     1.7                                                            
 430  053514.7-052249  83.81126  -5.38041  0.7  ef     HC 411     0.1                                                            
 431  053514.7-052412  83.81132  -5.40340  0.9  e                                                                                id
 432  053514.7-052322  83.81136  -5.38969  0.4  ef     JW 451     0.8  3.513   0.17  0.00  -0.82  4.18        pd                     
 433  053514.7-052229  83.81138  -5.37495  1.0  e      HC 464     0.0                                         IR L                    
 434  053514.7-052028  83.81155  -5.34135  2.9  e      JW 450     0.5                                                            
 435  053514.8-052057  83.81167  -5.34930  2.5                                                                                 
 436  053514.8-052406  83.81174  -5.40186  0.8  ef                                                                              
 437  053514.8-052346  83.81177  -5.39624  0.6  ef     JW 453     0.5                                                            
 438  053514.8-052315  83.81185  -5.38777  0.4  e      HC 324     0.1                                                            
 439  053514.8-052231  83.81195  -5.37548  0.9  ef     JW 452     0.3                                         IR                 id
 440  053514.8-052304  83.81199  -5.38472  0.5  e      PSH 75     0.6                                                            id
 441  053514.8-052411  83.81200  -5.40319  0.9  e      PSH 77     0.6  3.491  -0.09  2.28  -0.92  4.32                              
 442  053514.9-052225  83.81210  -5.37375  1.0  ef                                                                              
 443  053514.9-052239  83.81215  -5.37757  0.8  abcef  JW 454     0.2  3.661   0.81  2.43  -0.14  5.17   0.39 IR        8.67 H   id
 444  053514.9-052412  83.81222  -5.40355  0.9  ef     PSH 80     0.3  3.454  -0.66  0.00  -0.96  5.01   1.43                    id
 445  053514.9-052328  83.81224  -5.39138  0.4  e      JW 455     0.3                                         pd                     
 446  053514.9-052339  83.81229  -5.39423  0.5  cef    JW 456     0.1                                                            
 447  053514.9-052417  83.81232  -5.40476  1.0  e      HC 147     0.2                                                            
 448  053514.9-052159  83.81248  -5.36666  1.4  ce     JW 457     0.3  3.661   0.46  2.07  -0.14  5.58   0.36                        
 449  053515.0-052354  83.81267  -5.39841  0.6  e      HC 195     0.2                                         HH                     
 450  053515.0-052336  83.81282  -5.39335  0.4  e                                                                               
 451  053515.0-052231  83.81287  -5.37542  0.9  ef     PSH 86     0.3  3.441  -0.80  0.48  -1.00  5.12                              
 452  053515.1-052346  83.81313  -5.39625  0.5  e      JW 464     0.6                                         r                      
 453  053515.1-052229  83.81319  -5.37490  0.9                                                                IR                 id
 454  053515.1-052238  83.81319  -5.37733  0.8                                                                                 
 455  053515.1-052201  83.81322  -5.36701  1.4  e                                                                               
 456  053515.1-052217  83.81325  -5.37154  1.1  ef                                                                              
 457  053515.1-052254  83.81332  -5.38172  0.6  ef     JW 463     0.2  3.670   0.76  2.66  -0.03  5.41                              
 458  053515.2-052224  83.81336  -5.37336  1.0  ef     JW 467     0.2  3.602   0.18  1.56  -0.41  5.50   2.54                        
 459  053515.2-052318  83.81342  -5.38854  0.3  e      HC 318     0.2                                         pd                     
 460  053515.2-052737  83.81344  -5.46042  4.3         CHS 8632   0.4                                                            
 461  053515.2-052256  83.81360  -5.38246  0.5  acef   JW 468     0.3  3.745   0.97  2.35   0.38  6.34   0.40                        
 462  053515.2-052028  83.81363  -5.34129  2.9         PSH 92     0.8  3.491  -0.68  2.46  -0.82  5.45  -0.17                        
 463  053515.2-052155  83.81369  -5.36555  1.5         PSH 93     0.1                                                            
 464  053515.3-052128  83.81387  -5.35801  1.9  e      HC 624     0.4                                         L                      
 465  053515.3-052225  83.81392  -5.37368  1.0  f      JW 472a    0.9                                         IR pd                  
 466  053515.3-053023  83.81395  -5.50653  7.0  e      CHS 8664   1.0                                                            
 467  053515.3-052747  83.81396  -5.46312  4.4  e      CHS 8662   0.8                                                            
 468  053515.3-052215  83.81400  -5.37101  1.2  cef    JW 470     0.3  3.661   0.87  3.78  -0.12  5.09        IR       10.7  H   id
 469  053515.3-052218  83.81402  -5.37178  1.1  e                                                                           
 470  053515.3-052333  83.81409  -5.39260  0.3  ef     H 5177     0.3  3.535                                                      
 471  053515.3-051901  83.81412  -5.31722  4.4  e      JW 469     0.8  3.467  -0.58  0.00  -0.92  4.99  -0.03 pd                     
 472  053515.3-052559  83.81416  -5.43307  2.6         H 3103     0.7                                                            
 473  053515.4-052114  83.81429  -5.35391  2.2  e      JW 473     0.5  3.524   0.08  3.90  -0.77  4.45   0.70                        
 474  053515.4-052345  83.81433  -5.39599  0.5  ef     JW 475     0.3  3.557  -0.14  0.00  -0.55  5.56        r                      
 475  053515.4-052722  83.81433  -5.45631  4.0  e      JW 477     0.5  3.524  -0.08  2.39  -0.74  4.75   0.16                        
 476  053515.4-051934  83.81435  -5.32623  3.8                                                                                 
 477  053515.4-052248  83.81454  -5.38016  0.6  ef     JW 476     0.2  3.535   0.02  1.31  -0.70  4.72   0.83                        
 478  053515.5-051738  83.81461  -5.29413  5.7  e      JW 471     1.2                                                            id
 479  053515.5-052514  83.81478  -5.42059  1.9  abce   JW 478     0.0  3.580   0.77  1.44  -0.70  3.58   0.43           5.74 H      
 480  053515.5-052246  83.81484  -5.37952  0.7         HC 419     0.2                                                            
 481  053515.5-051943  83.81493  -5.32873  3.7  e      CHS 8687   0.1                                                            
 482  053515.6-052402  83.81506  -5.40083  0.7  cef    JW 480     0.1  3.585   0.31  1.01  -0.54  4.69        pd                     
 483  053515.6-052126  83.81507  -5.35748  1.9  e                                                                           
 484  053515.6-052256  83.81517  -5.38235  0.5  aef    JW 479     0.2  3.719   1.18  2.42   0.43  5.74   0.57           8.71 H      
 485  053515.6-052815  83.81523  -5.47104  4.9  e      JW 486     0.7  3.479  -0.57  1.76  -0.89  5.11  -0.07                        
 486  053515.6-052510  83.81532  -5.41949  1.8         PSH 108    0.7  3.546  -0.11  2.83  -0.62  5.12                              
 487  053515.6-052339  83.81535  -5.39420  0.3  adef   HC 246     0.1                                         L                      
 488  053515.6-052532  83.81535  -5.42579  2.2         JW 482     0.2  3.591   0.20  1.93  -0.47  5.07   0.60 HH pd                  
 489  053515.7-052628  83.81548  -5.44124  3.1  e      JW 485     0.3  3.546  -0.40  1.12  -0.54  5.89   1.18 r         9.3  SC          
 490  053515.7-051746  83.81552  -5.29638  5.6  e      H 3032     0.6                                                            
 491  053515.7-052411  83.81565  -5.40316  0.8  e      PSH 110    0.5                                                            
 492  053515.7-052338  83.81567  -5.39399  0.3  f      HC 248     0.0                                         pd r                   
 493  053515.7-053005  83.81572  -5.50153  6.7  e      CHS 8740   1.0                                                            
 494  053515.7-051808  83.81577  -5.30234  5.2  e                                                                               
 495  053515.7-052309  83.81577  -5.38611  0.3  ef     P 1864     0.4  4.140   2.48  0.00   0.63  6.08        r                      
 496  053515.7-052140  83.81582  -5.36117  1.7         JW 481     0.8  3.513  -0.52  1.25  -0.74  5.47   0.35           6.56 H      
 497  053515.8-052853  83.81591  -5.48142  5.5  ce     JW 502     1.1  3.524  -0.21  0.60  -0.72  5.00   0.97                        
 498  053515.8-052314  83.81596  -5.38729  0.2  bcef   P 1865     0.4  4.471   4.49  1.84   1.27         0.28 pd r                   
 499  053515.8-052245  83.81600  -5.37942  0.6  ef     JW 492     0.2  3.513   0.01  1.99  -0.80  4.47   0.15                        
 500  053515.8-052318  83.81601  -5.38857  0.2                                                                                 
 501  053515.8-052322  83.81602  -5.38960  0.2  e      JW 488a    0.7  3.695   0.09  0.00   0.11  6.67        pd r                   
 502  053515.8-052310  83.81611  -5.38638  0.2  cf     HC 342     0.2                                                            
 503  053515.8-052431  83.81611  -5.40866  1.1  e      PSH 116    0.7  3.441  -2.22  0.00  -1.40  6.81   3.71                        
 504  053515.8-052301  83.81618  -5.38386  0.4  e      JW 494     0.2  3.602   0.12  2.10  -0.39  5.58   1.05                    x
 505  053515.8-052040  83.81625  -5.34459  2.7  e      JW 490     0.5  3.467  -0.35  1.82  -0.96  4.54   1.08                        
 506  053515.9-052233  83.81642  -5.37590  0.8         PSH 119    0.9  3.524  -0.12  5.37  -0.74  4.83        L                      
 507  053515.9-052221  83.81649  -5.37255  3.1  e      JW 496     0.3  3.602   0.10  3.15  -0.39  5.60   0.80                        
 508  053515.9-052349  83.81650  -5.39718  0.5  abcef  JW 499     0.6  3.719   1.30  3.80   0.45  5.62   1.50 pd r                   
 509  053515.9-052319  83.81656  -5.38884  0.1                                                                                   id
 510  053516.0-052109  83.81672  -5.35275  2.2  e      JW 497     0.2                                                            
 511  053516.0-052147  83.81672  -5.36308  1.6  e      JW 500     0.2  3.454  -0.63  0.07  -0.96  4.94   0.19                        
 512  053516.0-052550  83.81676  -5.43082  2.5  e      PSH 124    0.6  3.491  -0.34  3.02  -0.89  4.80  -0.59                        
 513  053516.0-052353  83.81684  -5.39811  0.5  ef     JW 503     0.9  3.806   1.14  4.24   0.30  6.72   2.87 pd r                   
 514  053516.0-052254  83.81696  -5.38175  0.5  ef     HC 401     0.2                                         L                      
 515  053516.0-051944  83.81699  -5.32899  3.6  e                                                                           
 516  053516.0-051458  83.81700  -5.24957  8.4  e      JW 487     2.1  3.623   0.13  1.00  -0.29  5.68   0.28                        
 517  053516.0-052323  83.81704  -5.38982  0.1  ef     HC 303     0.2                                         pd r                   
 518  053516.0-052411  83.81705  -5.40317  0.8  ef     JW 505     0.6  3.535   0.16  3.85  -0.72  4.45  -0.49                        
 519  053516.0-052307  83.81705  -5.38528  0.3  aef    P 1863a    0.7  4.272   3.23  0.40   0.84              HH r                   
 520  053516.0-052036  83.81706  -5.34342  2.8  ce     JW 504b    0.6  3.661   0.16  2.66  -0.11  6.01                           id
 521  053516.1-052314  83.81711  -5.38729  0.2  e      HC 335     0.1                                         pd                     
 522  053516.1-052456  83.81741  -5.41569  1.6  e      JW 509a    0.8                                                            id
 523  053516.1-052237  83.81744  -5.37710  0.8  e      PSH 132    0.7  3.502   0.07  3.77  -0.89  4.18        HH                     
 524  053516.2-052833  83.81754  -5.47611  5.2  be     H 3117     0.8                                                            
 525  053516.2-052132  83.81754  -5.35903  1.8  e      JW 507     0.3  3.513  -0.47  1.76  -0.77  5.36   0.65                        
 526  053516.2-052110  83.81759  -5.35305  2.2  ce     JW 506     0.3                                                            
 527  053516.2-052224  83.81767  -5.37343  1.0  e      HC 758     0.1                                                            
 528  053516.2-052210  83.81783  -5.36962  1.2  e      JW 511a    1.1  3.507  -0.45  3.07  -0.80  5.22        L                  id
 529  053516.2-052316  83.81788  -5.38795  0.1  ef     JW 512     0.2                                         pd r                   
 530  053516.2-052934  83.81789  -5.49284  6.2         CHS 8817   1.6                                                            
 531  053516.2-052109  83.81789  -5.35253  2.2  e      PSH 135    0.4  3.479   0.10  3.84  -1.00  3.81                              
 532  053516.2-052306  83.81790  -5.38505  0.3                                                                                 
 533  053516.3-051744  83.81798  -5.29556  5.6  e      H 5056     0.2                                                            
 534  053516.3-053101  83.81799  -5.51713  7.6         JW 517     1.3  3.479  -0.79  0.22  -0.85  5.52  -0.08           0.85 S      
 535  053516.3-052025  83.81816  -5.34037  3.0  e      JW 510     0.7  3.467  -0.55  1.38  -0.92  4.94  -0.10 pd                     
 536  053516.3-052509  83.81819  -5.41934  1.8  ce     JW 516     0.1  3.546  -0.14  2.30  -0.60  5.21   0.51 pd                     
 537  053516.3-052437  83.81821  -5.41029  1.2  e      HC 112     0.3                                         L                      
 538  053516.3-052403  83.81823  -5.40092  0.7  aef    JW 515     0.3  3.602   0.65  1.59  -0.51  4.13   0.80                        
 539  053516.3-052150  83.81831  -5.36416  1.5  e      PSH 142    0.3  3.524  -0.17  4.96  -0.72  4.93  -1.05 L                      
 540  053516.4-052212  83.81844  -5.37009  1.2  e      HC 514     0.1                                                            
 541  053516.4-051537  83.81853  -5.26052  7.8  be     JW 508     1.9  3.568  -0.03  2.60  -0.52  5.48   0.86                        
 542  053516.4-052322  83.81858  -5.38970  0.0  abcef  P 1891     0.8  4.603   5.38  1.72   1.65         0.11 pd                     
 543  053516.4-052235  83.81873  -5.37645  0.8  ef     JW 519a    0.3  3.491  -0.24  1.48  -0.89  4.61        HH pd r            id
 544  053516.5-052256  83.81876  -5.38234  0.4  ef     HC 390     0.2                                         pd                     
 545  053516.5-052517  83.81898  -5.42157  1.9  e      PSH 147    1.0  3.535  -0.22  2.44  -0.66  5.20   0.05 pd                     
 546  053516.5-052054  83.81908  -5.34838  2.5                                                                                 
 547  053516.3-052509  83.81908  -5.40168  0.7  cef    JW 521     0.4  3.580   0.84  6.26  -0.74  3.42   0.48                        
 548  053516.6-052115  83.81917  -5.35434  2.1  e      PSH 148    0.3                                                            
 549  053516.6-052316  83.81920  -5.38785  0.1  ef     HC 325     0.4                                         HH pd r            x
 550  053516.6-051935  83.81930  -5.32656  3.8  e      JW 520     0.5  3.580  -0.29  2.80  -0.38  5.97   1.98                        
 551  053516.6-051723  83.81932  -5.28979  6.0  e      JW 522     0.1                                                            
 552  053516.7-052231  83.81977  -5.37542  0.9  ef     PSH 151    0.1  3.491  -0.78  0.46  -0.82  5.93   0.69 pd                     
 553  053516.7-052019  83.81982  -5.33888  3.0  e      H 3052     0.4                                                            
 554  053516.7-052316  83.81982  -5.38795  0.1  ef     JW 524     0.2                                         HH pd r            id
 555  053516.7-052327  83.81985  -5.39108  0.1  ef     HC 284     0.2                                         HH pd r                 
 556  053516.7-052404  83.81989  -5.40117  0.7  ef     JW 526a    0.4  3.623   0.57  1.30  -0.38  4.67                  1.68 H   id
 557  053516.8-052341  83.82001  -5.39489  0.3  e      HC 235     0.9                                         r                      
 558  053516.8-051653  83.82004  -5.28148  6.5         JW 523     0.5  3.479  -0.77  1.58  -0.89  5.46   0.04                        
 559  053516.8-053057  83.82010  -5.51595  7.6         CHS 8889   1.5                                                            
 560  053516.8-051901  83.82025  -5.31697  4.4  e      CHS 8874   1.5                                                            
 561  053516.8-052307  83.82031  -5.38530  0.3         PSH 153    0.6                                                            
 562  053516.8-052709  83.82040  -5.45254  3.8         CHS 8903   0.6                                                            
 563  053516.9-052222  83.82042  -5.37296  1.0  cef    JW 529     0.4  3.580   0.57  2.01  -0.64  4.04   0.31                    x
 564  053516.9-052220  83.82062  -5.37238  1.0         PSH 158    1.0  3.602   0.26  7.41  -0.43  5.22                              
 565  053516.9-052547  83.82063  -5.42973  2.4  e      JW 535     0.2  3.524  -0.30  1.83  -0.72  5.19   0.50                        
 566  053516.9-052059  83.82065  -5.34996  2.4  e      H 3055     0.1                                                            
 567  053516.9-052129  83.82066  -5.35825  1.9         HC 623     0.4                                                            
 568  053516.9-052857  83.82069  -5.48272  5.6  e      JW 543     1.5                                                            
 569  053516.9-051840  83.82073  -5.31130  4.7  e      CHS 8902   0.9                                                            
 570  053516.9-052337  83.82074  -5.39363  0.3         JW 534     0.2  3.535  -0.03  0.00  -0.70  4.81   1.33 HH pd r          
 571  053516.9-052248  83.82076  -5.38015  0.6  e      JW 532     0.2                                         pd r                   
 572  053516.9-052300  83.82080  -5.38361  0.4         JW 533     0.3  3.580   0.44  1.85  -0.60  4.32   0.53                        
 573  053517.0-052233  83.82088  -5.37588  0.8  acef   JW 536     0.2  3.708   0.78  3.21   0.28  5.97   0.66 HH        9.23 H   x
 574  053517.0-052339  83.82106  -5.39440  0.3  ef     JW 537     0.3  3.591  -0.31  0.00  -0.32  6.11        pd                     
 575  053517.0-052123  83.82110  -5.35659  2.0  e      PSH 163    0.6  3.502  -0.40  3.49  -0.82  5.06  -0.60                        
 576  053517.0-052334  83.82111  -5.39281  0.2  ef     JW 538     0.2  3.708   0.99  2.52   0.32  5.76   1.43 HH pd r          
 577  053517.1-052458  83.82130  -5.41629  1.6  e      JW 540     0.3  3.467  -0.17  1.77  -0.96  4.20  -0.49                        
 578  053517.1-052250  83.82131  -5.38057  0.6  e      JW 539     0.1  3.479  -0.45  0.00  -0.92  4.88                              
 579  053517.1-052129  83.82133  -5.35820  1.9                                                                                 
 580  053517.1-051813  83.82139  -5.30380  5.2  e                                                                           
 581  053517.1-052645  83.82140  -5.44603  3.4  e      JW 546     0.4                                                            
 582  053517.2-052131  83.82178  -5.35883  1.9  abce   JW 544     0.3  3.670   1.33  2.86   0.12  4.93  -0.17           3.42 H      
 583  053517.2-052027  83.82188  -5.34104  2.9  e      JW 542     0.5  3.513  -0.28  0.00  -0.77  4.98   0.68 pd        5.73 C      
 584  053517.2-052316  83.82191  -5.38795  0.2  cef    P 1889     0.5  4.420   4.33  1.72   1.21         0.26                    id
 585  053517.2-052423  83.82193  -5.40666  1.0  e      PSH 171    0.5  3.557  -0.23  3.17  -0.52  5.75  -0.41                         
 586  053517.3-052544  83.82230  -5.42910  2.4  abe    JW 551a    0.6  3.557  -0.01  2.04  -0.59  5.06                           id
 587  053517.3-052051  83.82236  -5.34762  2.5                                                                                 
 588  053517.3-052304  83.82237  -5.38469  0.4         PSH 175    0.9  3.467  -1.43  0.00  -0.92  6.54                              
 589  053517.3-052245  83.82237  -5.37940  0.7         HC 422     0.2                                         L                      
 590  053517.3-052400  83.82240  -5.40004  0.7  ef     JW 549     0.3  3.661   0.39  6.19  -0.14  5.67   0.62 pd                     
 591  053517.3-052413  83.82243  -5.40381  0.9  e      PSH 176    0.6  3.467  -0.54  2.10  -0.96  4.91  -0.05 pd                     
 592  053517.3-052203  83.82249  -5.36771  1.3  e      HC 540     0.1                                                            
 593  053517.3-052014  83.82249  -5.33745  3.1  ce     JW 547     0.6  3.568  -0.39  2.17  -0.41  6.03   0.85          14.24 C      
 594  053517.3-053026  83.82249  -5.50724  7.1  ce     JW 556     1.1                                                            
 595  053517.4-052315  83.82256  -5.38772  0.3  e                                                                           
 596  053517.4-052321  83.82278  -5.38919  0.3  aef    PSH 180    0.7  3.591   0.30  2.34  -0.49  4.82   0.92 r                      
 597  053517.4-052417  83.82285  -5.40480  0.9  e      PSH 179    0.3  3.467  -0.38  2.38  -0.96  4.61  -0.23                        
 598  053517.5-051822  83.82297  -5.30629  5.0         CHS 8988   0.2                                                            
 599  053517.5-052106  83.82298  -5.35174  2.3  e      HC 658     0.1                                                            x
 600  053517.5-052542  83.82303  -5.42856  2.3  bce    JW 557     0.2  3.591   0.02  2.70  -0.42  5.62        HH pd                  
 601  053517.5-052145  83.82311  -5.36266  1.6  e      JW 552a    0.8                                         L                  id
 602  053517.5-052256  83.82319  -5.38244  0.5  ef     JW 553a    0.6  3.670   0.87  3.58   0.00  5.32        r         8.35 H   id
 603  053517.5-051928  83.82320  -5.32468  3.9  e      CHS 8993   0.4                                                            
 604  053517.5-051740  83.82327  -5.29460  5.7  bce    JW 550     1.2  3.679   1.07  8.09   0.13  5.29   1.10           6.83 S      
 605  053517.5-051832  83.82329  -5.30896  4.9  e      CHS 9005   0.4                                                            
 606  053517.6-052153  83.82339  -5.36496  1.5  ae     HC 563     0.1                                         L                      
 607  053517.6-052207  83.82359  -5.36888  1.3  e      PSH 187    0.6                                                            
 608  053517.6-052454  83.82365  -5.41501  1.5  e      JW 559     0.2  3.454  -0.29  1.25  -1.00  4.29  -0.31 HH pd                  
 609  053517.7-052314  83.82380  -5.38748  0.3         PSH 194    1.0                                                            
 610  053517.7-051833  83.82395  -5.30932  4.8                                                                                 
 611  053517.7-052230  83.82395  -5.37521  0.9         PSH 197    1.1                                                            
 612  053517.7-053201  83.82397  -5.53383  8.7         JW 565     1.2  3.491  -0.65  0.15  -0.85  5.38   0.22          10.0  C      
 613  053517.7-052342  83.82404  -5.39520  0.5  ef     PSH 195    0.6                                         HH L pd r                  
 614  053517.7-052344  83.82410  -5.39561  0.5  e      PSH 196    0.4                                                            
 615  053517.7-052440  83.82413  -5.41137  1.3  e      PSH 198    0.4                                         L                      
 616  053517.8-052219  83.82419  -5.37208  1.1         HC 496     0.4                                                            
 617  053517.7-052342  83.82419  -5.38769  0.4  ef     JW 562     0.3  3.580   0.43  2.44  -0.59  4.35   0.12                        
 618  053517.8-052430  83.82420  -5.40844  1.2  e      PSH 199    0.2                                                            
 619  053517.8-052054  83.82441  -5.34834  2.5  e      JW 561     0.3                                         L                      
 620  053517.8-052303  83.82444  -5.38419  0.5  ef     PSH 201    0.7  3.591  -0.23  2.06  -0.35  5.96   1.03                        
 621  053517.8-052202  83.82450  -5.36750  1.4  e      HC 542     0.0                                         L                      
 622  053517.9-051834  83.82462  -5.30972  4.8  e      CHS 9043   0.3                                                            
 623  053517.9-052506  83.82462  -5.41846  1.8  e      PSH 204    1.2  3.580   0.45  7.29  -0.60  4.31  -0.24                        
 624  053517.9-052533  83.82471  -5.42609  2.2  e      JW 570a    0.7                                         pd                 id
 625  053517.9-052521  83.82475  -5.42256  2.0  e      JW 569     0.3  3.502   0.15  3.90  -0.89  4.03  -0.80                        
 626  053517.9-052245  83.82479  -5.37931  0.7  abcef  JW 567     0.2  3.661   1.46  1.48   0.01  3.77  -0.17 r         8.53 H      
 627  053517.9-052335  83.82485  -5.39317  0.4  ef     PSH 208    0.5                                         r                  id
 628  053517.9-052934  83.82487  -5.49304  6.2  ce     JW 576     0.6  3.546  -0.05  0.58  -0.64  4.98   0.23           2.01 H      
 629  053517.9-052650  83.82493  -5.44749  3.5  e      JW 573     0.4  3.479  -1.19  0.00  -0.85  6.37   1.41                        
 630  053517.9-053032  83.82495  -5.50900  7.2  e      JW 577     1.0  3.454  -0.84  0.00  -0.96  5.32   0.17                        
 631  053518.0-051533  83.82504  -5.25928  7.8         JW 560     1.6                                                            
 632  053518.0-051613  83.82506  -5.27029  7.2  abce   JW 566     0.4                                                            
 633  053518.0-052403  83.82513  -5.40084  0.8  ef     PSH 210    0.7  3.557   1.03  9.22  -1.00  2.93                              
 634  053518.0-052205  83.82515  -5.36819  1.3  e      PSH 209    0.1  3.580   0.20  5.24  -0.52  4.88                              
 635  053518.0-052056  83.82524  -5.34894  2.5                                                                                 
 636  053518.0-052401  83.82526  -5.40030  0.8  ef     JW 575     0.1                                                            
 637  053518.0-051538  83.82534  -5.26071  7.7  ae     JW 563     1.7  3.591   0.16  4.55  -0.47  5.31  -0.35           5.8  SC              
 638  053518.1-052825  83.82550  -5.47378  5.1  e      JW 580     0.9  3.557  -1.08  0.45  -0.37  7.10                              
 639  053518.1-052756  83.82574  -5.46568  4.6  e      CHS 9105   1.9                                                            
 640  053518.1-052954  83.82580  -5.49836  6.5  e      JW 590     1.1  3.502  -0.33  2.77  -0.82  4.92  -0.51                        
 641  053518.2-052335  83.82585  -5.39333  0.5  ef     JW 581     0.3                                         r                      
 642  053518.2-052430  83.82588  -5.40839  1.2  e      PSH 213    0.0                                                            
 643  053518.2-052346  83.82590  -5.39620  0.6  e      PSH 215    0.4                                                            
 644  053518.2-053144  83.82599  -5.52891  8.4         H 3140     2.6                                                  11.05 S      
 645  053518.2-052846  83.82600  -5.47958  5.4  e      JW 591     0.8                                                            
 646  053518.2-052315  83.82600  -5.38764  0.5  e      JW 582     0.3  3.535  -0.01  3.85  -0.70  4.77   0.64 pd                     
 647  053518.2-051745  83.82609  -5.29589  5.6  e      CHS 9093   0.6                                                            
 648  053518.2-052307  83.82616  -5.38536  0.5         PSH 220    0.7  3.491  -0.05  4.38  -0.92  4.24  -0.83                        
 649  053518.3-052404  83.82635  -5.40134  0.8  cef    JW 588     0.1  3.513  -0.67  2.66  -0.74  5.99   0.16 pd                     
 650  053518.3-052426  83.82651  -5.40745  1.2  e      PSH 224    0.4  3.524  -0.02  4.14  -0.74  4.64        pd                 id 
 651  053518.3-052237  83.82658  -5.37710  0.9  abef   JW 589     0.4  3.719   1.25  3.24   0.45  5.68   0.11 r        14.3  H      
 652  053518.4-052016  83.82667  -5.33793  3.1  e      JW 584     0.6  3.479  -0.95  0.00  -0.85  6.08   2.36                        
 653  053518.4-052020  83.82676  -5.33900  3.1  e      JW 586     0.7                                                            
 654  053518.4-052407  83.82691  -5.40197  0.9  e      PSH 228    0.7  3.513  -0.11  1.63  -0.80  4.68   0.62                        
 655  053518.4-052329  83.82708  -5.39148  0.5         PSH 230    0.5  3.580   0.78  8.67  -0.70  3.57  -2.17 HH                     
 656  053518.5-051637  83.82722  -5.27719  6.8  abce   JW 585     1.3  3.602   0.42  0.00  -0.47  4.69                           id
 657  053518.5-052042  83.82726  -5.34523  2.7  e      JW 594     0.5  3.502  -1.09  0.00  -0.74  6.39                              
 658  053518.5-052625  83.82727  -5.44028  3.1  e      CHS 9151   0.7                                                            
 659  053518.5-052150  83.82733  -5.36398  1.6         HC 578     0.4                                         L                      
 660  053518.5-052232  83.82740  -5.37576  1.0                                                                                   id
 661  053518.5-051820  83.82748  -5.30568  5.1  ce     JW 592     1.0  3.524  -0.56  0.62  -0.68  5.93   0.06           7.92 H   x
 662  053518.6-052313  83.82777  -5.38718  0.6  ef     JW 596     0.2  3.679   0.66  3.76   0.06  5.68   2.61 L                      
 663  053518.6-052033  83.82784  -5.34272  2.9  abce   JW 595     0.2  3.719   1.26  2.09   0.46  5.67   1.19 L pd                   
 664  053518.7-052256  83.82793  -5.38246  0.7  ef     JW 598a    0.3  3.679   0.77  4.22   0.08  5.56                              
 665  053518.7-051905  83.82810  -5.31826  4.3  e                                                                                id
 666  053518.7-051517  83.82818  -5.25492  8.1  e      CHS 9172   0.9                                                             
 667  053518.7-052202  83.82824  -5.36727  1.5  e      JW 600     0.6  3.524  -0.09  2.29  -0.74  4.78                              
 668  053518.8-052222  83.82851  -5.37301  1.2  e      PSH 241    1.3  3.513  -1.01  2.66  -0.70  6.37                           id
 669  053518.8-052141  83.82860  -5.36145  1.8  ce     JW 603     0.2                                                   0.6  H      
 670  053518.8-051728  83.82863  -5.29128  5.9  e      JW 599     1.2  3.867   1.84 10.68   0.54  6.01   0.98                        
 671  053518.8-052328  83.82867  -5.39138  0.6  e      JW 604     0.8  3.580   0.06  4.67  -0.49  5.41   0.39 pd                     
 672  053518.8-052417  83.82868  -5.40486  1.1  e      PSH 238    0.3  3.580   0.74  7.93  -0.70  3.64  -1.52                        
 673  053518.8-052307  83.82869  -5.38528  0.7  e      HC 352     0.2                                                            
 674  053518.9-051445  83.82881  -5.24605  8.6  ce     JW 597     1.0                                                            
 675  053518.9-052052  83.82901  -5.34783  2.6  e      JW 605     0.1  3.602  -0.77  1.28  -0.13  7.23   2.35                        
 676  053518.9-051613  83.82902  -5.27047  7.2  ce     JW 601     1.2  3.679   0.08  0.50   0.03  6.43   0.05           2.22 H      
 677  053518.9-052218  83.82902  -5.37190  1.2  cf     PSH 243    0.5  3.602   0.34  5.36  -0.44  4.90   0.80                        
 678  053518.9-052322  83.82904  -5.38945  0.6  e      HC 311     0.0                                                            
 679  053518.9-052107  83.82904  -5.35214  2.3  e      JW 606     0.4  3.507   0.05  1.87  -0.82  4.31   0.51           5.62 H      
 680  053519.0-052821  83.82923  -5.47266  5.0         CHS 9221   0.8                                                            
 681  053519.0-052502  83.82928  -5.41746  1.8  e      PSH 245    1.3  3.602   0.15  5.59  -0.40  5.54   0.55                        
 682  053519.0-052349  83.82938  -5.39709  0.8  ef     JW 607     0.0  3.713   0.13  2.50   0.13  6.84   0.98 HH pd                  
 683  053519.1-052112  83.82967  -5.35352  2.3                                                                                  
 684  053519.1-052327  83.82967  -5.39085  0.7  cef    JW 610     0.2  3.591   0.15  2.75  -0.46  5.35   0.27                        
 685  053519.1-052143  83.82970  -5.36219  1.8         PSH 238    0.7                                                            
 686  053519.1-052118  83.82978  -5.35506  2.2                                                                                 
 687  053519.1-053104  83.82986  -5.51779  7.7  e      H 5147     1.2                                                            
 688  053519.2-052250  83.83008  -5.38077  0.9  ef     PSH 250    0.5  3.643   0.25  3.94  -0.21  5.68   0.13           2.27 H      
 689  053519.3-052007  83.83051  -5.33549  3.3  e      JW 613     0.5  3.695   0.37  2.79   0.15  6.29   1.45                        
 690  053519.3-052306  83.83068  -5.38516  0.8  e      HC 356     0.3                                         L                      
 691  053519.3-052542  83.83080  -5.42843  2.4  e      HC 13      0.1                                         L                      
 692  053519.5-052104  83.83131  -5.35122  2.4         JW 616     0.5  3.502  -0.13  4.47  -0.85  4.55  -0.72                        
 693  053519.5-052149  83.83147  -5.36368  1.7  e      HC 580     0.1                                         L                       
 694  053519.6-052357  83.83170  -5.39929  1.0  cef    JW 620     0.3  3.591  -0.13  2.47  -0.38  5.81   0.27           8.3  H      
 695  053519.6-051702  83.83176  -5.28413  6.4  de     CHS 9296   0.8                                                            x
 696  053519.6-052303  83.83176  -5.38433  0.9  e      HC 366     0.1                                                             
 697  053519.6-052507  83.83182  -5.41878  1.9         HC 54      0.2                                                            
 698  053519.6-052001  83.83183  -5.33376  3.4         CHS 9300   0.5                                         L                      
 699  053519.6-052426  83.83189  -5.40736  1.3  e      JW 622     0.1  3.524  -0.04  0.31  -0.74  4.68   1.49 pd r                   
 700  053519.6-053037  83.83207  -5.51040  7.3  ce     JW 628     1.4                                                   2.26 S      
 701  053519.7-052110  83.83226  -5.35305  2.3                                                                                   id
 702  053519.7-052155  83.83232  -5.36550  1.7  e                                                                           
 703  053519.7-052029  83.83241  -5.34164  3.0  e      CHS 9316   0.7                                                            
 704  053519.8-052221  83.83260  -5.37267  1.3  ef     JW 624     0.0                                         L pd               
 705  053519.8-052447  83.83263  -5.41331  1.6  e      JW 625     0.2  3.557  -0.72  0.00  -0.40  6.50   1.37 pd                     
 706  053519.9-051535  83.83299  -5.25978  7.8  e      CHS 9333   1.3                                         IR                 x
 707  053519.9-052154  83.83327  -5.36502  1.7         HC 564     0.2                                         L                      
 708  053519.9-051847  83.83332  -5.31308  4.7  e      H 5066     0.6                                                            
 709  053520.0-052233  83.83334  -5.37595  1.2  e      PSH 257    0.4                                                            
 710  053520.0-052537  83.83347  -5.42714  2.4  e      JW 636     0.2  3.575   0.12  1.79  -0.54  4.99   0.79           5.59 H      
 711  053520.0-052522  83.83347  -5.42286  2.2  e      HC 34      0.1                                         L                      
 712  053520.0-051508  83.83347  -5.25227  8.3  e      CHS 9335   2.9                                                            
 713  053520.0-052514  83.83347  -5.42064  2.1  e      HC 45      0.4                                                            
 714  053520.0-052226  83.83351  -5.37408  1.3  e      JW 630     1.0  3.467  -0.75  2.36  -0.92  5.32   1.26                        
 715  053520.0-052038  83.83367  -5.34409  2.9  e                                                                            
 716  053520.0-052106  83.83368  -5.35170  2.5  ce     JW 631     0.7  3.602   0.28  1.69  -0.43  5.07   1.29           0.96 H      
 717  053520.1-053220  83.83376  -5.53902  9.0         JW 649     4.5  3.441  -0.95  0.00  -1.05  5.34   0.48           1.95 S      
 718  053520.1-052043  83.83378  -5.34555  2.8  e      JW 634     0.4                                                   5.38 H      
 719  053520.1-052604  83.83381  -5.43456  2.8  e      CHS 9368   0.4                                                            
 720  053520.1-051959  83.83393  -5.33316  3.5  e      CHS 9366   0.8                                                            
 721  053520.1-052133  83.83398  -5.35937  2.0  ce     JW 637     0.4                                                   5.89 H      
 722  053520.1-052639  83.83400  -5.44422  3.4  abce   JW 641     0.2  3.719   0.93  2.27   0.36  5.98   0.12           3.17 H      
 723  053520.1-052228  83.83406  -5.37458  1.3  e      PSH 261    0.9                                                             
 724  053520.1-052842  83.83408  -5.47838  5.4  e      JW 642     0.7  3.467  -1.16  0.00  -0.89  6.3    1.09                        
 725  053520.1-052308  83.83409  -5.38575  1.0  ef     H 3075     0.2                                                            
 726  053520.1-051944  83.83416  -5.32894  3.8  e      CHS 9378   0.4                                                            
 727  053520.2-053039  83.83424  -5.51099  7.3  e      JW 647     1.3  3.467  -0.24  0.00  -0.96  4.33                              
 728  053520.2-052057  83.83441  -5.34918  2.6  abce   JW 640     0.7  3.771   2.26  4.70   0.70  5.53   0.70                        
 729  053520.2-052503  83.83447  -5.41775  1.9         JW 644     0.3                                         HH L pd                
 730  053520.3-051957  83.83463  -5.33265  3.6         CHS 9399   0.4                                         L                  
 731  053520.3-052617  83.83485  -5.43816  3.1  e      H 5119     0.1  3.454  -1.37  0.00  -1.00  6.40                  2.14 H      
 732  053520.4-052213  83.83505  -5.37051  1.5  bce    JW 645     0.4                                                            
 733  053520.4-052329  83.83525  -5.39163  1.0  cef    JW 648a    0.5  3.580   0.32  2.21  -0.57  4.60        pd       34.5  H   id
 734  053520.4-051714  83.83537  -5.28731  6.2  e      JW 643     1.2  3.557   0.12  4.53  -0.62  4.78   1.00                    x
 735  053520.5-052141  83.83561  -5.36145  2.0  e      H 5091     0.2                                                            
 736  053520.5-052052  83.83562  -5.34783  2.7  e      JW 650     0.4                                         pd                     
 737  053520.5-052420  83.83563  -5.40572  1.4  f      JW 652     0.3                                         pd                     
 738  053520.6-052043  83.83585  -5.34536  2.9  ce     JW 651     0.7                                                   3.32 S      
 739  053520.6-052446  83.83590  -5.41286  1.7  e      JW 658     0.1  3.535  -0.40  0.00  -0.62  5.84        HH pd                  
 740  053520.6-052123  83.83596  -5.35655  2.2  e      HC 632     0.9                                                            
 741  053520.6-051927  83.83597  -5.32424  4.1         CHS 9451   1.5                                                            
 742  053520.6-052245  83.83608  -5.37940  1.2  e      JW 657     0.7  3.557  -0.32  4.48  -0.49  5.85   0.96                        
 743  053520.6-052353  83.83615  -5.39813  1.2  ef     JW 659     0.4                                                            
 744  053520.6-052510  83.83616  -5.41963  2.1         HC 49      0.2                                                            
 745  053520.7-052616  83.83627  -5.43778  3.1  e      H 3106     0.6                                                            
 746  053520.7-052144  83.83643  -5.36237  2.0  abce   JW 660     0.6  4.272   3.06  2.35   0.79         0.72           6.15 H      
 747  053520.7-052155  83.83665  -5.36539  1.8  e      JW 661     0.7  3.580  -0.35  0.00  -0.36  6.09   1.80                        
 748  053520.8-051549  83.83672  -5.26366  7.6  bcde   JW 655     1.0                                                   1.73 H      
 749  053520.8-052113  83.83672  -5.35376  2.4         HC 649     0.6                                                             
 750  053520.8-052130  83.83694  -5.35838  2.2  e      JW 663     0.6  3.479  -0.66  0.00  -0.89  5.27   1.02           1.31 H      
 751  053520.8-052121  83.83696  -5.35599  2.3         JW 662     0.9  3.623  -0.51  1.00  -0.09  6.90   1.36 pd                     
 752  053520.9-052321  83.83710  -5.38939  1.1  ef     PSH 271    0.6  3.580  -0.05  4.95  -0.46  5.64  -0.13                        
 753  053520.9-052534  83.83710  -5.42620  2.5  e      HC 22      0.2                                                            
 754  053520.9-053121  83.83710  -5.52273  8.1  bce    JW 673     1.5  3.643   0.11  1.46  -0.19  5.89   0.81           1.44 H      
 755  053520.9-053005  83.83712  -5.50151  6.8         CHS 9480   0.5                                                            
 756  053520.9-052234  83.83718  -5.37631  1.4  ef                                                                               id
 757  053520.9-052150  83.83723  -5.36414  1.9  e      JW 665     0.3                                                            
 758  053520.9-052809  83.83735  -5.46929  4.9  e      JW 672     1.1  3.591  -0.09  1.93  -0.39  5.76   0.69           6.8  SC      
 759  053521.0-052355  83.83758  -5.39883  1.3  ef     PSH 272    0.2                                                            
 760  053521.0-052349  83.83769  -5.39698  1.2  abcef  JW 669     0.2  3.708   1.15  1.96   0.36  5.62   0.14 r         1.81 H      
 761  053521.0-052043  83.83774  -5.34542  2.9  e      CHS 9495   0.9                                         L                      
 762  053521.0-051637  83.83781  -5.27710  6.9  ce     JW 664     1.3  3.623   0.31  3.82  -0.33  5.47  -0.18           7.4  S      
 763  053521.1-052055  83.83804  -5.34876  2.7  e      HC 680     0.3                                                            
 764  053521.1-052557  83.83817  -5.43251  2.8  e      JW 674     0.3  3.568  -0.97  0.00  -0.28  7.12        pd        6.18 C      
 765  053521.1-051821  83.83822  -5.30594  5.2         JW 668     0.4                                                            
 766  053521.2-052200  83.83844  -5.36672  1.8  e      PSH 278    0.7                                                            
 767  053521.2-052259  83.83852  -5.38321  1.3  ef     PSH 280    0.2  3.513  -0.31  3.12  -0.77  5.04   0.45 pd        7.92 H      
 768  053521.2-052738  83.83856  -5.46075  4.4  e      JW 680     0.1                                                            
 769  053521.2-052457  83.83868  -5.41595  2.0  ace    JW 678     0.2  3.695   0.58  2.23   0.17  6.02   0.24          12.8  H      
 770  053521.3-052411  83.83882  -5.40318  1.5  ef     JW 679     0.1  3.568  -0.41  1.42  -0.40  6.06   0.65                        
 771  053521.3-052644  83.83900  -5.44563  3.6  abce   JW 683     0.6  3.623   0.59  1.17  -0.38  4.63   0.28          11.5  H      
 772  053521.3-052345  83.83900  -5.39599  1.3  aef    JW 681a    0.2  3.602   0.02  2.20  -0.37  5.69        pd       10.5  H   id
 773  053521.4-052207  83.83928  -5.36884  1.8  e      HC 532     0.7                                                            
 774  053521.4-051710  83.83936  -5.28620  6.3  e      CHS 9558   0.7                                                             
 775  053521.5-052316  83.83961  -5.38797  1.3  e      JW 685     0.2  3.502   0.16  4.80  -0.89  4.00  -0.35 pd                     
 776  053521.5-051752  83.83989  -5.29800  5.6                                                                                 
 777  053521.5-052658  83.83989  -5.44947  3.8  e      JW 688     0.9                                                            
 778  053521.5-052105  83.83993  -5.35161  2.6  e      JW 684     0.3                                                            
 779  053521.6-051952  83.84001  -5.33136  3.7  e                                                                           
 780  053521.6-052325  83.84006  -5.39047  1.3  e      PSH 285    0.8  3.454  -0.55  3.92  -0.96  4.79  -0.26                        
 781  053521.6-052213  83.84011  -5.37036  1.7  e      HC 516     0.6                                                            
 782  053521.6-052526  83.84020  -5.42408  2.4  ce     JW 690     0.4  3.580  -0.30  0.13  -0.38  5.99   1.12           3.9  H      
 783  053521.6-052147  83.84041  -5.36315  2.1  e      JW 687a    0.4  3.557  -0.16  2.76  -0.54  5.61                           id
 784  053521.7-052348  83.84052  -5.39674  1.4  e      PSH 287    0.1                                                            
 785  053521.7-052644  83.84055  -5.44573  3.6         JW 695     0.4  3.524  -0.63  0.75  -0.68  6.01   2.29          11.5  H      
 786  053521.7-052339  83.84069  -5.39425  1.4  e      JW 694     0.3  3.623   0.11  4.10  -0.28  5.71   0.18 pd        7.46 C      
 787  053521.7-051946  83.84072  -5.32951  3.8  e      CHS 9595   0.4                                                            
 788  053521.7-051517  83.84077  -5.25487  8.2         CHS 9575   2.4                                                            
 789  053521.8-052310  83.84084  -5.38634  1.4  e      JW 693     0.4  3.546   0.34  5.14  -0.72  4.21   0.00                        
 790  053521.8-052354  83.84085  -5.39834  1.4  e      JW 698     0.1  3.679   0.47  0.99   0.04  5.89   0.82 HH pd                    
 791  053521.8-052240  83.84103  -5.37795  1.5  e      PSH 293    0.7                                                            
 792  053521.8-052208  83.84113  -5.36905  1.8  e      JW 697     0.6                                                            
 793  053521.8-052355  83.84119  -5.39880  1.5  e      PSH 292    0.3  3.557  -0.30  2.66  -0.49  5.82                              
 794  053521.9-052827  83.84137  -5.47433  5.3  e      JW 702     0.5  3.502  -0.07  3.59  -0.85  4.44  -1.08           3.19 H      
 795  053521.9-051501  83.84153  -5.25038  8.5  ce     JW 691     1.0  3.491  -0.23  3.74  -0.89  4.59   0.22           6.31 S      
 796  053522.0-051703  83.84176  -5.28426  6.5  e      JW 696a    2.0                                                            id
 797  053522.0-052815  83.84180  -5.47104  5.1  ce     JW 704     0.8  3.557  -0.55  1.22  -0.43  6.20                  6.87 H      
 798  053522.0-051428  83.84182  -5.24116  9.0  be     JW 692     1.8  3.524  -0.16  0.39  -0.72  4.91   0.19           1.26 H   x
 799  053522.0-052432  83.84206  -5.40913  1.8  e      H 5179     0.2                                         pd        3.53 H      
 800  053522.1-052234  83.84232  -5.37633  1.6  e      PSH 297    0.9  3.602   0.42  6.79  -0.46  4.71  -0.10                        
 801  053522.1-053117  83.84234  -5.52161  8.0  e      JW 715     2.0  3.441  -0.79  0.00  -1.00  5.09  -0.08                        
 802  053522.1-052213  83.84243  -5.37048  1.8  e      PSH 298    0.7  3.467  -1.30  0.59  -0.92  6.42                              
 803  053522.1-052637  83.84244  -5.44379  3.5  ce     JW 709     0.5  3.568   0.11  0.99  -0.57  4.92   0.48 pd                     
 804  053522.1-052837  83.84245  -5.47702  5.4  e      JW 711     1.1  3.441  -1.22  0.00  -1.05  5.69                              
 805  053522.1-052424  83.84245  -5.40692  1.8  ce     JW 707     0.2  3.687   0.71  2.25   0.12  5.75                              
 806  053522.1-051857  83.84247  -5.31603  4.6  e      CHS 9657   1.3                                                            
 807  053522.2-052217  83.84270  -5.37152  1.8         PSH 299    1.2  3.479                                                      
 808  053522.3-052029  83.84293  -5.34150  3.2  abce   JW 706     0.8  3.679   0.42  0.73   0.03  5.96  -0.03                        
 809  053522.3-051808  83.84299  -5.30240  5.4  e      H 3034     0.9                                                            
 810  053522.3-052414  83.84306  -5.40392  1.7  ce     JW 710     0.4  3.557  -0.02  0.00  -0.59  5.09   0.68           7.53 SC  p
 811  053522.3-052728  83.84332  -5.45794  4.4  e      JW 716     0.5  3.479  -0.61  0.00  -0.89  5.18   1.15 pd        3.95 H      
 812  053522.4-052509  83.84338  -5.41931  2.3  ce     JW 713     0.3                                                            
 813  053522.4-052610  83.84356  -5.43623  3.2         JW 720     1.2                                                            
 814  053522.4-052201  83.84364  -5.36705  2.0  e      JW 712     0.6  3.679   0.29  3.99   0.03  6.12   0.98                        
 815  053522.4-051735  83.84370  -5.29311  6.0         CHS 9697   2.9                                                             
 816  053522.5-052343  83.84396  -5.39554  1.6  e      JW 721     0.4  3.580   0.02  0.93  -0.48  5.53   0.82           2.45 H      
 817  053522.6-051509  83.84444  -5.25255  8.4  e      JW 717     0.6  3.524  -1.41  0.00  -0.59  7.12                  4.3  H      
 818  053522.6-052137  83.84446  -5.36047  2.3  e      PSH 303    0.2                                                            
 819  053522.7-052505  83.84473  -5.41819  2.3         HC 58      0.3                                                            
 820  053522.3-052728  83.84478  -5.36154  2.3  e      PSH 304    1.0                                                            
 821  053522.7-052157  83.84479  -5.36605  2.1         PSH 305    0.9                                                            
 822  053522.7-051948  83.84497  -5.33000  3.9  e      CHS 9733   0.8                                                            
 823  053522.8-052313  83.84503  -5.38708  1.6  e      JW 723     0.3  3.580   0.06  3.72  -0.49  5.41   1.56                        
 824  053522.8-051838  83.84519  -5.31066  5.0  e      CHS 9730   1.7                                                            
 825  053522.8-053137  83.84528  -5.52700  8.4  e      JW 727     1.0  3.535  -0.36  0.65  -0.62  5.76   0.75           6.03 H      
 826  053522.8-052227  83.84534  -5.37424  1.9  e      PSH 307    1.0                                                            
 827  053522.8-052022  83.84535  -5.33955  3.4         CHS 9743   1.1                                                            
 828  053522.8-052457  83.84538  -5.41603  2.3  abce   P 1993     0.6  4.543   5.02  1.12   1.49         0.10                    id
 829  053522.9-053228  83.84566  -5.54137  9.2  b      JW 728     0.7  3.557  -0.15  0.99  -0.54  5.61   0.54 pd       13.87 H      
 830  053522.9-052241  83.84579  -5.37828  1.8  e      JW 726     0.5  3.623   0.43  6.41  -0.36  5.21   0.17                        
 831  053523.0-051744  83.84593  -5.29571  5.9  e      CHS 9764   0.6                                                            
 832  053523.0-052615  83.84624  -5.43763  3.3  e      H 3105     0.4                                                   4.21 H      
 833  053523.2-052228  83.84669  -5.37464  1.9  e      PSH 309    1.0                                                            
 834  053523.2-052833  83.84687  -5.47609  5.5  e      JW 734     0.6                                                   2.91 H      
 835  053523.2-052136  83.84687  -5.36001  2.5  e      JW 730     0.7                                                              
 836  053523.2-052810  83.84700  -5.46959  5.1  be     JW 735     0.7  3.502  -0.57  0.98  -0.80  5.39   0.75           5.21 S      
 837  053523.3-052125  83.84731  -5.35709  2.6  e      JW 732     0.5  3.591  -0.04  4.01  -0.41  5.70   1.27                        
 838  053523.4-052038  83.84757  -5.34410  3.2         CHS 9819   0.4                                                            
 839  053523.4-051957  83.84763  -5.33267  3.8  e                                                                           
 840  053523.4-052100  83.84770  -5.35012  2.9         HC 677     0.4                                                            
 841  053523.4-051850  83.84771  -5.31409  4.9  abe    JW 733     1.1  3.568   0.10  1.29  -0.57  4.94   0.58           3.3  SC      
 842  053523.4-052001  83.84782  -5.33363  3.8                                                                                 
 843  053523.5-052002  83.84812  -5.33392  3.8         CHS 9832   0.5                                                            x
 844  053523.5-052453  83.84818  -5.41497  2.3         HC 89      0.5                                                               
 845  053523.5-052526  83.84825  -5.42402  2.7  e      JW 737     0.2                                         pd                     
 846  053523.5-051857  83.84831  -5.31592  4.8  ce     JW 736     1.1  3.580  -0.16  1.42  -0.42  5.79   0.65          11.68 H      
 847  053523.6-052627  83.84850  -5.44090  3.6  e      JW 743     0.4  3.513  -0.03  3.32  -0.80  4.53   0.06 pd                     
 848  053523.6-052332  83.84856  -5.39225  1.8  ce     JW 738     0.3  3.643  -0.18  1.53  -0.11  6.42                              
 849  053523.6-052457  83.84863  -5.41600  2.4  e      JW 741     0.4                                                            
 850  053523.6-052346  83.84867  -5.39632  1.8  e      JW 740     0.5  3.557  -0.54  0.00  -0.43  6.19                              
 851  053523.6-052212  83.84872  -5.37021  2.2  e      PSH 311    1.6                                                            x
 852  053523.7-052804  83.84911  -5.46782  5.0         H 5131     0.3                                                            
 853  053523.7-053048  83.84911  -5.51333  7.6  abce   JW 747     1.0  3.708   0.72  0.80   0.26  6.04   0.10                        
 854  053523.7-051839  83.84916  -5.31103  5.1  e      JW 739     0.8  3.535  -0.63  0.80  -0.59  6.09   1.61           6.63 H      
 855  053523.8-052334  83.84923  -5.39290  1.8  e      JW 744     0.5  3.557  -0.34  0.00  -0.48  5.88   2.42 HH L pd          
 856  053523.9-052119  83.84966  -5.35533  2.8         PSH 312    0.3                                                            
 857  053523.9-052010  83.84973  -5.33632  3.7  e      CHS 9879   0.5                                         L                  
 858  053523.9-052510  83.84985  -5.41955  2.6  e      H 3087     0.8  3.557  -1.00  0.00  -0.37  6.97   1.81 pd                     
 859  053524.0-051907  83.85004  -5.31881  4.7  e      JW 746     0.9  3.502  -0.52  1.83  -0.80  5.28  -0.11          11.68 H      
 860  053524.0-052313  83.85009  -5.38721  1.9  e      HC 338     0.1                                         pd                      
 861  053524.0-052132  83.85029  -5.35891  2.7         CHS 9899   0.7                                                            
 862  053524.0-052125  83.85040  -5.35699  2.7  e                                                                            
 863  053524.1-052133  83.85057  -5.35918  2.7  e      JW 748a    0.2  3.513  -0.46  1.63  -0.77  5.31                           id
 864  053524.1-052155  83.85059  -5.36555  2.4  e      PSH 316    0.4  3.479  -0.34  3.84  -0.92  4.65  -0.26           6.88 H      
 865  053524.1-051854  83.85068  -5.31517  4.9  b      CHS 9901   0.6                                                            
 866  053524.1-052958  83.85080  -5.49945  6.9  ce     JW 753     1.2  3.535  -0.19  0.57  -0.66  5.13   0.35           8.54 C      
 867  053524.2-052518  83.85103  -5.42192  2.7  e      JW 750     0.3  3.643   0.28  1.84  -0.22  5.64   0.38 HH pd                  
 868  053524.3-052844  83.85126  -5.47913  5.7  e      JW 755     0.9  3.428  -0.68  0.00  -1.05  4.75  -0.09                        
 869  053524.3-052647  83.85130  -5.44663  3.9  e      CHS 9924   0.5                                                            
 870  053524.3-052600  83.85144  -5.43346  3.3  e      H 3101     0.2                                                            
 871  053524.3-052232  83.85144  -5.37566  2.1         PSH 317    1.6                                                            
 872  053524.3-052206  83.85163  -5.36855  2.4                                                                                 
 873  053524.4-052440  83.85177  -5.41113  2.4  e      JW 756     0.4  3.580   0.17  1.11  -0.52  4.94   1.67 HH pd                  
 874  053524.4-052501  83.85181  -5.41709  2.6         JW 759     1.0  3.557  -0.89  0.00  -0.39  6.78        pd                     
 875  053524.4-052631  83.85194  -5.44210  3.7  e      JW 758     0.4  3.491  -0.17  1.43  -0.89  4.48   0.48 pd        2.5  S    
 876  053524.4-052401  83.85194  -5.40034  2.1  e      JW 757     0.2                                                   3.08 H      
 877  053524.5-051659  83.85230  -5.28321  6.7  e      JW 751     1.3  3.557  -0.03  1.37  -0.59  5.11   0.78                        
 878  053524.6-052104  83.85265  -5.35117  3.1  e      HC 668     0.2                                         L                      
 879  053524.6-051933  83.85273  -5.32599  4.3  e      CHS 9960   0.9                                                             
 880  053524.6-052826  83.85279  -5.47392  5.5         JW 763     0.8  3.467  -1.36  0.00  -0.92  6.47   0.97                        
 881  053524.6-052759  83.85281  -5.46664  5.1  ce                                                                           
 882  053524.6-052243  83.85284  -5.37864  2.2  e      JW 761     0.6  3.441  -0.21  4.50  -1.00  4.00                              
 883  053524.7-052435  83.85292  -5.40992  2.4  e      JW 762     0.2  3.580  -0.04  2.34  -0.46  5.63   1.44 HH pd               
 884  053524.8-052510  83.85373  -5.41952  2.8  e      JW 764     0.3                                                   5.0  H      
 885  053524.9-051638  83.85397  -5.27748  7.1  e      CHS 9985   4.1                                                            
 886  053525.0-052438  83.85428  -5.41057  2.5         HC 114     0.3                                         pd                     
 887  053525.0-052034  83.85434  -5.34289  3.5         CHS 10016  0.6                                                            
 888  053525.0-052326  83.85447  -5.39079  2.2  e                                                                           
 889  053525.0-052258  83.85448  -5.38302  2.2  ce     JW 766a    0.7  3.687   0.58  4.41   0.11  5.89                           id 
 890  053525.0-052346  83.85455  -5.39637  2.2  ce     JW 769     0.4  3.661   0.50  1.91  -0.14  5.53   0.06                        
 891  053525.0-052353  83.85455  -5.39832  2.2  e      JW 768     0.4                                                            
 892  053525.1-052225  83.85481  -5.37373  2.4  e      JW 770     0.7  3.535  -1.47  0.00  -0.51  7.38   2.65                        
 893  053525.1-052952  83.85487  -5.49800  6.9         H 3128     1.6                                                   2.41 H      
 894  053525.3-051536  83.85568  -5.26010  8.1  e      JW 767     2.2  3.524  -0.46  0.24  -0.70  5.76   1.82                        
 895  053525.3-052411  83.85570  -5.40312  2.4  e      JW 775     0.3  3.557  -0.99  0.00  -0.38  6.95                        
 896  053525.3-052720  83.85573  -5.45560  4.5                                                                                 
 897  053525.3-052345  83.85577  -5.39606  2.3  e      HC 231     0.1                                         HH                     
 898  053525.4-052333  83.85593  -5.39265  2.2  e      H 3079     0.3                                                            
 899  053525.4-052012  83.85603  -5.33685  3.9  e                                                                           
 900  053525.4-052152  83.85609  -5.36445  2.7  ce     JW 776a    0.6                                                   4.48 SC  id
 901  053525.4-052134  83.85619  -5.35956  2.9  ce     JW 777     0.6  3.623   0.14  4.92  -0.29  5.67   1.03           6.76 H      
 902  053525.5-052136  83.85634  -5.36001  2.9                                                                                  
 903  053525.5-053038  83.85648  -5.51077  7.6  e      JW 788     2.0  3.491  -0.31  1.51  -0.89  4.75   0.28 HH        4.8  S      
 904  053525.5-053021  83.85665  -5.50608  7.3  abce   JW 787     1.5  3.568  -0.04  0.00  -0.52  5.49                  9.91 SC  id p 
 905  053525.7-052642  83.85718  -5.44504  4.0  e      JW 786     0.6  3.568  -0.17  1.45  -0.48  5.74   1.30           8.92 H      
 906  053525.7-052309  83.85719  -5.38595  2.3  e      JW 782     0.4  3.591  -0.32  1.32  -0.31  6.13   2.18          10.44 C      
 907  053525.9-052548  83.85827  -5.43007  3.4  e      JW 792     0.6  3.580   0.16  2.37  -0.52  4.96   1.05          10.3  H   id
 908  053526.0-052121  83.85873  -5.35598  3.1  ce     JW 791     0.8                                                            
 909  053526.1-052520  83.85904  -5.42245  3.1  e      H 3090     0.7  3.491  -0.91  0.00  -0.80  6.12   0.66                        
 910  053526.1-052737  83.85908  -5.46031  4.9  abcde  JW 795     0.7  3.744   1.03  1.14   0.40  6.27   0.12           1.55 H      
 911  053526.1-052257  83.85912  -5.38264  2.5  e      H 3069     0.6  3.454  -1.38  0.00  -1.00  6.41                 10.5  H      
 912  053526.2-052006  83.85928  -5.33512  4.1  bce    JW 793     1.0                                                   8.66 H      
 913  053526.2-052744  83.85954  -5.46234  5.0  ce     JW 798     0.6  3.502  -0.50  0.00  -0.80  5.25   0.26          10.36 H      
 914  053526.3-052540  83.85977  -5.42787  3.4  ce     JW 799     0.4  3.753   1.16  1.67   0.44  6.24   0.18                        
 915  053526.3-051950  83.85997  -5.33079  4.3                                                                                  
 916  053526.4-052500  83.86002  -5.41690  3.0  ce     P 2031     0.3  4.383   3.96  0.69   1.08         0.25                    id 
 917  053526.4-051857  83.86003  -5.31587  5.1  e      CHS 10171  0.8                                                            
 918  053526.4-052302  83.86013  -5.38416  2.5  e      JW 800     0.8  3.652  -1.15  1.57  -0.17  8.85                              
 919  053526.4-051612  83.86022  -5.27016  7.6  e      H 3021     0.6                                                            
 920  053526.4-052226  83.86032  -5.37399  2.7  e      HC 480     0.6                                                            
 921  053526.4-052345  83.86039  -5.39590  2.5  e      HC 232     0.2                                                            
 922  053526.5-051757  83.86057  -5.29920  6.0  e      JW 797     1.0                                                   7.59 H   x
 923  053526.5-051919  83.86071  -5.32206  4.8         CHS 10198  1.2                                                            
 924  053526.7-052053  83.86158  -5.34806  3.6         CHS 10234  0.2                                                            
 925  053526.9-052448  83.86231  -5.41345  3.0  e      JW 806     0.5  3.428  -0.71  0.00  -1.05  4.81                              
 926  053526.9-051806  83.86233  -5.30180  5.9         CHS 10246  0.5                                                            
 927  053526.9-052400  83.86236  -5.40021  2.7  e      JW 807     0.3  3.441  -0.80  0.00  -1.00  5.11                  5.34 C      
 928  053527.1-051543  83.86317  -5.26213  8.1  e      JW 805     2.2                                                   5.59 C      
 929  053527.3-052336  83.86380  -5.39355  2.7  ce     JW 810     0.4  3.661   0.47  3.89  -0.14  5.57   0.87                        
 930  053527.3-052136  83.86413  -5.36005  3.3         CHS 10286  1.1                                                             
 931  053527.4-052628  83.86430  -5.44126  4.1  abce   JW 813     0.4  3.580   0.11  0.08  -0.51  5.13   0.56           2.82 SC      
 932  053527.4-052726  83.86444  -5.45733  4.9  ce     JW 815     0.7  3.513  -0.34  0.48  -0.77  5.09   0.52           6.43 S      
 933  053527.5-052831  83.86461  -5.47546  5.8  e      JW 817     1.0  3.479  -0.33  0.00  -0.92  4.65   0.22           2.23 H      
 934  053527.5-051710  83.86468  -5.28619  6.8  bce    JW 811a    1.2  3.580   0.22  2.16  -0.54  4.84                 11.1  H   id 
 935  053527.6-052038  83.86525  -5.34401  3.9                                                                                 
 936  053527.6-053109  83.86525  -5.51920  8.3         CHS 10299  3.2                                                            
 937  053527.6-052852  83.86531  -5.48120  6.2  e      H 3119     1.0                                                   4.16 H      
 938  053527.7-052119  83.86573  -5.35532  3.5  e      CHS 10334  0.4                                         L                      
 939  053527.7-052332  83.86573  -5.39246  2.8  e      H 3077     0.2                                                            
 940  053527.8-051804  83.86584  -5.30135  6.0  bce    JW 816     1.2  3.557  -0.10  3.91  -0.57  5.34   1.53           3.57 SC  p  
 941  053527.8-052802  83.86619  -5.46737  5.5  e      JW 823     0.5  3.467  -0.33  0.00  -0.96  4.51   0.25           9.0  H      
 942  053527.9-051900  83.86660  -5.31677  5.2         CHS 10361  0.6                                                            
 943  053527.9-052247  83.86648  -5.37997  2.9         CHS 10360  1.0                                                            
 944  053528.0-051657  83.86671  -5.28258  7.0  de     JW 819     1.4  3.502  -0.08  0.41  -0.85  4.46   0.12           5.76 H   p
 945  053528.1-051720  83.86717  -5.28890  6.7  e      JW 821     1.4  3.491  -0.38  0.69  -0.89  4.88  -0.02                        
 946  053528.1-052306  83.86731  -5.38524  2.9  e      JW 825     0.6  3.513  -1.25  0.00  -0.66  6.72                              
 947  053528.2-052135  83.86754  -5.35995  3.4         CHS 10385  1.3                                                            
 948  053528.2-051857  83.86758  -5.31603  5.3  e      CHS 10379  1.5                                                            
 949  053528.2-052458  83.86760  -5.41614  3.3  ce     JW 826     0.4  3.602  -0.57  0.00  -0.15  6.77   3.01 HH pd                  
 950  053528.3-051823  83.86826  -5.30646  5.8  be     JW 828     0.6  3.491  -0.44  0.00  -0.85  5.00   0.02           1.14 S      
 951  053528.3-052503  83.86830  -5.41765  3.4  ce     JW 830     0.5  3.546   0.02  0.78  -0.66  4.83   0.63           9.23 H      
 952  053528.4-052621  83.86838  -5.43917  4.2  e      JW 831     0.9  3.993   1.52  0.00   0.38  6.74   0.14                        
 953  053528.4-051754  83.86841  -5.29847  6.2  e      JW 827     1.2  3.557  -1.33  0.68  -0.35  7.54   2.30           6.76 H      
 954  053528.5-051902  83.86876  -5.31743  5.3  e      JW 829     1.6  3.513  -0.39  3.12  -0.77  5.19  -0.42           3.25 H      
 955  053528.6-052154  83.86954  -5.36512  3.4  e      CHS 10444  0.9                                                            
 956  053529.0-051618  83.87090  -5.27172  7.7  e      JW 834     1.5                                                   7.01 H       
 957  053529.0-052911  83.87112  -5.48639  6.6  abce   JW 836     0.8  3.580  -0.03  1.24  -0.47  5.61   1.10          12.2  H       
 958  053529.3-052546  83.87229  -5.42959  4.0  ae     JW 838     0.4  3.491  -0.27  0.12  -0.89  4.67   0.44           7.75 H      
 959  053529.4-051846  83.87291  -5.31281  5.6  e      H 3042     0.7                                                            
 960  053529.5-051839  83.87305  -5.31089  5.7         CHS 10541  0.9                                                            
 961  053529.5-051633  83.87309  -5.27599  7.6  bce    JW 837     1.5  3.580   0.03  1.26  -0.48  5.52   0.62           8.69 S      
 962  053529.5-053114  83.87318  -5.52057  8.5  e      JW 843     2.4  3.535  -0.31  0.67  -0.64  5.58   0.02           0.84 S      
 963  053529.5-052457  83.87331  -5.41586  3.6  bce    JW 839     0.4  3.557   0.74  4.53  -0.82  3.51  -1.41           7.52 H      
 964  053529.6-052002  83.87373  -5.33407  4.7  e      CHS 10551  0.9                                                            
 965  053529.8-052355  83.87437  -5.39882  3.4  e      JW 844     0.3  3.546  -0.13  1.91  -0.62  5.18   0.75                        
 966  053529.8-052859  83.87441  -5.48320  6.5  e                                                                           
 967  053529.8-051605  83.87445  -5.26831  8.0  ce     H 3019     0.7                                                  13.87 H      
 968  053529.8-052347  83.87445  -5.39652  3.4  e      JW 845     1.0  3.535  -0.53  0.34  -0.60  5.98   1.10                        
 969  053529.9-053252  83.87461  -5.54789 10.1  abc    JW 847     1.4  3.679   0.75  0.50   0.07  5.58   0.03           3.98 C   x
 970  053529.9-051852  83.87482  -5.31472  5.6         CHS 10575  1.0                                                            
 971  053530.2-052552  83.87611  -5.43114  4.3  ce     JW 848     0.5  3.502  -0.41  0.11  -0.82  5.08   0.35           4.98 S      
 972  053530.3-052737  83.87627  -5.46055  5.5  e      JW 849     1.0  3.513  -0.70  0.12  -0.72  6.03   0.06                        
 973  053530.3-052238  83.87665  -5.37734  3.6  e      CHS 10631  0.5                                                            
 974  053530.4-052539  83.87673  -5.42753  4.2  bce    JW 850     0.5  3.591  -0.01  1.32  -0.42  5.65   0.73           7.76 H      
 975  053530.4-052830  83.87676  -5.47524  6.2  ce     JW 855     1.1  3.535  -0.49  0.39  -0.60  5.94   0.79           7.04 S      
 976  053530.4-052423  83.87688  -5.40644  3.6  e      JW 852     0.3                                                   0.66 H      
 977  053530.4-051901  83.87692  -5.31705  5.6         CHS 10642  0.5                                                            
 978  053530.6-052717  83.87762  -5.45486  5.3  ce     JW 860     0.9  3.502  -0.35  0.57  -0.82  4.97   0.15           6.33 SC      
 979  053530.6-052140  83.87766  -5.36121  3.9  e      CHS 10671  1.3                                                            
 980  053530.7-052511  83.87792  -5.41988  4.0  e      JW 857     0.7  3.513  -1.14  0.00  -0.68  6.55                              
 981  053530.7-052431  83.87796  -5.40884  3.7  ce     JW 859     0.6  3.467  -0.77  0.00  -0.92  5.34                  3.6  H      
 982  053530.7-053036  83.87808  -5.51025  8.1  ce     JW 863     1.2  3.502  -0.54  0.00  -0.80  5.31   0.71           7.91 H      
 983  053530.7-051807  83.87822  -5.30210  6.4  be     JW 854     1.3                                                            
 984  053530.7-052147  83.87825  -5.36309  3.9  be     CHS 10692  0.7                                                            
 985  053530.9-052524  83.87885  -5.42336  4.1  e      H 3092     0.6                                                            
 986  053530.9-052544  83.87900  -5.42904  4.3  e      JW 865     0.6  3.467  -0.38  0.54  -0.96  4.61   0.01           0.61 H      
 987  053530.9-051818  83.87907  -5.30506  6.2  ce     JW 861     1.3  3.502  -0.08  0.80  -0.85  4.46                  1.44 H      
 988  053531.0-052201  83.87923  -5.36714  3.9  be     H 3061     0.5                                                            
 989  053531.2-051932  83.88023  -5.32568  5.3  ce     H 5071     0.8                                                   2.31 H      
 990  053531.2-052340  83.88026  -5.39454  3.7  ce     JW 868     0.6  3.661   0.20  2.07  -0.11  5.95   0.42                         
 991  053531.3-051856  83.88053  -5.31558  5.8  abce   JW 867     1.2  3.591   0.35  0.78  -0.51  4.69   0.50          10.66 H      
 992  053531.3-051953  83.88073  -5.33159  5.1  e      CHS 10767  1.1                                                             
 993  053531.4-051533  83.88095  -5.25928  8.7  abcde  JW 866     2.2  3.708   1.01  3.14   0.32  5.74   0.18           6.76 H      
 994  053531.4-052816  83.88097  -5.47134  6.2  e      JW 872     0.6  3.467  -0.85  0.00  -0.92  5.46   0.60           4.19 H      
 995  053531.4-052516  83.88098  -5.42128  4.2  abce   P 2085     0.5  4.140   2.86  0.93   0.70  5.89   0.24                    id 
 996  053531.4-051602  83.88103  -5.26748  8.2  ce     P 2074     1.1  4.383   4.33  2.05   1.21         0.20                        
 997  053531.5-052137  83.88136  -5.36033  4.2  e      CHS 10787  0.9                                                            
 998  053531.6-053004  83.88187  -5.50127  7.7  bce    JW 878     0.7  3.441  -0.45  0.00  -1.00  4.45  -0.06           5.57 SC      
 999  053531.6-051637  83.88191  -5.27722  7.7  e      JW 870     2.1                                                            id
1000  053531.7-051658  83.88226  -5.28303  7.5  e      JW 871     2.1                                                   1.13 H      
1001  053531.7-052934  83.88242  -5.49298  7.3  bce    JW 880     0.7  3.491  -0.55  0.00  -0.85  5.20  -0.10           3.51 H   p
1002  053531.8-052121  83.88251  -5.35590  4.3  e      CHS 10820  1.0                                                            
1003  053532.0-051620  83.88363  -5.27236  8.0  be     JW 879     1.2                                                   1.12 H      
1004  053532.3-053111  83.88470  -5.51998  8.8  abce   JW 887     1.1  3.771   1.38  2.01   0.50  6.21   0.05                        
1005  053532.4-051808  83.88507  -5.30225  6.6  ce     JW 883     1.5  3.557   0.16  1.76  -0.64  4.69                  0.85 S      
1006  053532.4-052822  83.88535  -5.47283  6.4  e                                                                           
1007  053532.5-052610  83.88548  -5.43637  4.9  bce    JW 890     0.5  3.546  -0.14  0.14  -0.62  5.21   0.46           1.1  H      
1008  053532.7-052118  83.88642  -5.35526  4.6  e      CHS 10922  0.9                                                            
1009  053532.7-051551  83.88658  -5.26434  8.6  e      H 3014     2.0                                                            
1010  053532.8-053021  83.88686  -5.50601  8.1  e      JW 895     0.5                                                            
1011  053533.0-051605  83.88769  -5.26816  8.4  ce     JW 892     2.2  3.623  -0.08  2.12  -0.24  6.00                  8.56 H   id
1012  053533.1-051734  83.88818  -5.29283  7.2  bcde   JW 894     0.9                                                   8.66 H      
1013  053533.2-051958  83.88867  -5.33285  5.4  e      H 5076     0.7  3.591  -0.57  5.11  -0.21  6.65   1.06                        
1014  053533.3-051508  83.88879  -5.25234  9.3  e                                                                           
1015  053533.4-052702  83.88918  -5.45081  5.6  e                                                                           
1016  053533.5-051651  83.88972  -5.28086  7.8                                                                                 
1017  053533.6-052851  83.89005  -5.48089  7.0  e      JW 898     0.6  3.467  -0.41  0.00  -0.96  4.66   0.07                        
1018  053533.7-051523  83.89063  -5.25655  9.1  e      JW 896     2.7                                                   6.25 H      
1019  053534.1-052719  83.89249  -5.45530  5.9  ce     JW 901     0.8                                                            
1020  053534.3-052700  83.89330  -5.45008  5.8  e      JW 902     0.8                                                            
1021  053534.6-051553  83.89448  -5.26488  8.8  e      JW 903     1.3                                                            
1022  053534.9-052914  83.89542  -5.48748  7.5  abce   JW 907     0.6  3.679   0.20  1.40   0.02  6.25  -0.20           1.65 S      
1023  053535.1-052755  83.89626  -5.46532  6.5  e      JW 910     0.5  3.524  -0.58  3.03  -0.68  5.96   0.20                        
1024  053535.2-052655  83.89671  -5.44881  5.9  ce     JW 912     0.7  3.513  -0.49  0.09  -0.74  5.39   0.48                        
1025  053535.3-052127  83.89720  -5.35776  5.1  bce    JW 911     1.1  3.661   0.18  1.19  -0.11  5.97   1.01                        
1026  053535.5-052936  83.89819  -5.49358  7.9  ce     JW 916     0.9                                                            
1027  053535.6-052032  83.89868  -5.34237  5.6  e      H 5085     0.7                                                            
1028  053535.7-051544  83.89890  -5.26232  9.0  ce     JW 914     2.4  3.546  -0.22  0.09  -0.59  5.58   0.71           7.71 H      
1029  053536.2-052021  83.90116  -5.33920  5.8  e      H 5083     1.1                                                   7.59 H      
1030  053536.3-053138  83.90166  -5.52736  9.6  e      JW 921     0.9                                                            
1031  053536.5-051628  83.90224  -5.27462  8.5  e                                                                           
1032  053536.5-052010  83.90236  -5.33614  6.0  bce    H 3049     1.2                                                            
1033  053537.3-052642  83.90562  -5.44522  6.2  e      JW 928     1.6                                                            
1034  053537.5-052717  83.90656  -5.45492  6.6  e      JW 930     1.3  3.623   0.10  3.00  -0.28  5.72  -0.71           2.84 S      
1035  053537.6-051944  83.90682  -5.32904  6.4  e      JW 929     0.7  3.454  -0.98  0.35  -0.96  5.50  -0.37           0.81 H      
1036  053538.0-052822  83.90842  -5.47286  7.3  ce     JW 933     0.9  3.491  -0.34  0.00  -0.89  4.81   0.05           5.98 H      
1037  053538.1-051811  83.90900  -5.30322  7.5  e      JW 931     1.1                                                             
1038  053538.2-052835  83.90957  -5.47665  7.6  ce     JW 936     1.5  3.502  -0.66  0.75  -0.80  5.76   0.73           9.32 H   id
1039  053538.5-052737  83.91058  -5.46032  7.0         JW 939     0.8  3.479  -1.37  0.00  -0.85  6.57   0.84                        
1040  053539.0-052102  83.91273  -5.35076  6.1  e      JW 941     1.3  3.568  -0.18  4.09  -0.48  5.75   1.08                        
1041  053539.1-052025  83.91299  -5.34053  6.4  e      JW 942     0.9  3.513  -0.92  2.35  -0.70  6.26   1.02                        
1042  053539.2-051636  83.91358  -5.27681  8.9  de     CHS 11527  1.3                                                            
1043  053539.2-052856  83.91370  -5.48245  8.0                                                                                
1044  053539.6-052750  83.91521  -5.46417  7.3  ce     JW 944     0.7  3.491  -0.53  0.00  -0.85  5.16  -0.04                        
1045  053540.1-053016  83.91744  -5.50445  9.1  e                                                                           
1046  053540.3-051728  83.91801  -5.29122  8.4  e      JW 945     2.6  4.111   2.35  6.53   0.61  6.12   0.58                        
1047  053540.8-052707  83.92014  -5.45204  7.2  e      CHS 11663  1.4                                                            
1048  053540.8-052141  83.92020  -5.36165  6.3  e      CHS 11672  0.5                                                            
1049  053541.3-052751  83.92216  -5.46424  7.7  e      JW 954     0.9  3.513  -0.78  0.00  -0.72  6.11   1.20                        
1050  053541.7-052015  83.92386  -5.33772  7.0                                                                                 
1051  053541.9-052813  83.92493  -5.47040  8.0  abce   JW 959     0.8  3.719   1.05  0.63   0.39  5.86   0.19                        
1052  053542.1-052005  83.92558  -5.33495  7.2  e      JW 958     0.7  3.491  -1.07  0.36  -0.80  6.29  -0.34                        
1053  053542.4-052733  83.92703  -5.45927  7.7  ce     JW 962     0.5  3.623   0.06  1.48  -0.28  5.78   0.80           9.49 H      
1054  053542.6-052609  83.92754  -5.43592  7.1  e      JW 964     1.0  3.454  -0.58  0.00  -0.96  4.85   0.34                        
1055  053542.6-052545  83.92791  -5.42927  7.0  e      JW 965     0.6  3.502  -0.70  1.62  -0.80  5.92   0.27           2.12 H      
1056  053543.4-053214  83.93108  -5.53729 11.1  e      JW 973     3.3  3.467  -1.17  0.00  -0.89  6.31   0.69                        
1057  053543.6-052047  83.93170  -5.34660  7.3  e      CHS 11919  1.4                                                            id
1058  053543.7-051726  83.93211  -5.29058  9.0  ae     H 3030     0.7                                                            
1059  053543.7-052400  83.93211  -5.40012  6.8                                                                                 
1060  053544.8-052435  83.93687  -5.40986  7.2  be     JW 980     1.0  3.491  -0.30  0.00  -0.89  4.72   0.31                        
1061  053544.9-052655  83.93747  -5.44883  8.0  e      CHS 12050  2.0                                                            
1062  053545.3-052812  83.93878  -5.47014  8.7  e      JW 982     2.0  3.557  -0.25  0.48  -0.51  5.78   1.16           0.19 H      
1063  053545.4-052037  83.93948  -5.34365  7.8  abe    JW 981     1.2  3.580   0.05  0.72  -0.48  5.49   0.22           1.04 H      
1064  053545.5-052824  83.93980  -5.47359  8.8  ce     JW 984     2.0  3.513  -0.42  0.17  -0.77  5.24   0.45           1.13 S      
1065  053546.0-051750  83.94198  -5.29726  9.3  e      JW 987     0.8  3.491  -0.05  3.69  -0.92  4.24  -0.70                        
1066  053546.2-051808  83.94285  -5.30247  9.1  be     JW 989     1.1  3.535  -0.26  0.72  -0.66  5.30   0.69                        
1067  053546.6-052225  83.94434  -5.37383  7.6  e      JW 990     1.5  3.479  -0.45  0.00  -0.92  4.88  -0.14           2.16 H      
1068  053547.2-051744  83.94677  -5.29579  9.5  e      JW 993     1.3  3.467  -0.76  0.00  -0.92  5.33   2.38           2.68 H      
1069  053547.5-052251  83.94795  -5.38096  7.8  abce   JW 998     2.0  3.524  -0.26  0.00  -0.72  5.11   0.11           4.91 S      
1070  053547.7-051915  83.94896  -5.32108  8.8  e      JW 1000    2.3  3.535  -0.66  1.85  -0.59  6.13   1.43           7.48 S      
1071  053548.8-051928  83.95340  -5.32450  9.0  be     JW 1006    1.7  3.502  -0.67  0.59  -0.80  5.79   2.21                        
1072  053550.9-051631  83.96209  -5.27555 11.0  e      JW 1016    3.4  3.643   0.21  1.69  -0.21  5.74   0.38                        
1073  053551.9-051739  83.96651  -5.29432 10.6  e      JW 1019    3.1                                                            
1074  053552.8-052234  83.97018  -5.37616  9.1  e      H 5097     2.8                                                            x
1075  053553.2-051933  83.97204  -5.32585 10.0  e      JW 1023    3.8  3.524  -0.93  1.24  -0.64  6.37  -0.46                        


==> tab3.online.txt <==
Title: X-ray emitting young stars in the Orion Nebula 
Authors: Feigelson E.D., Broos P., Gaffney J.A., Garmire G., Hillenbrand L.A., 
         Pravdo S.H., Townsley L., Tsuboi Y. 
Table: Table 3
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label    Explanations
--------------------------------------------------------------------------------
   1-  4 A4     ---       Source   Source number
   7- 21 A15    ---       CXOONCJ  IAU designation (1)
  24- 28 I5     ct        Cxtr     Extracted counts
  31- 32 I2     ct        Bxtr     ? Background counts
  35- 38 F4.1   arcsec    Rxtr     ? Extraction radius
  41- 44 F4.2   ---       fPSF     Point spread funtion fraction
  47- 51 F5.1   ct/s      CR1      ? Count rate, first observation
  54- 58 F5.1   ct/s      CR2      ? Count rate, second observation
  61- 66 A6     ---       VarCl    Variability class (2)
  69- 69 A1     ---     l_logNH    Limit flag on logNH
  70- 73 F4.1   [cm-2]    logNH    ? Log column density
  76- 76 A1     ---     l_kT       Limit flag on kT
  77- 80 F4.1   keV       kT       ? Plasma energy (1 temperature model)
  82- 88 A7     ---       kT1/kT2  Plasma energies (2 temperature model)
  90- 90 A1     ---       Feature  [*] Spectral feature flag
  92- 92 A1     ---     l_logLs    Limit flag on logLs
  93- 96 F4.1   [10-7W]   logLs    ? Log soft band X-ray luminosity in erg/s
  98- 98 A1     ---     l_logLh    Limit flag on logLh
  99-102 F4.1   [10-7W]   logLh    ? Log hard band X-ray luminosity in erg/s
 105-108 F4.1   [10-7W]   logLt    ? Log total band X-ray luminosity in erg/s
 111-114 F4.1   [10-7W]   logLc    ? Log absorption-corrected X-ray luminosity
                                    in erg/s
 117-119 A3     ---       Note     Notes (3)
--------------------------------------------------------------------------------
Note (1): Notes  on individual sources.
053438.1-05242 = A 2 hour flare with peak count rate CR_p_ {~=} 0.006 ct/sis
                 superposed on constant quiescent count rate CR_q_ {~=} 0.0015
                 ct/s.
053439.7-05242 = A >4 hour event, truncated by end of observation, with CR_p_
                 {~=} 0.13 ct/s is preceded by a quiescent level of CR_q_{~=}
                 0.05 ct/s.
053439.8-05264 = Excess flux at both low and high energies is present over the
                 spectral model. 
053440.8-05224 = Excess flux around 0.8-1.0 keV and above 3 keV is present over
                 the spectral model.
053441.6-05265 = The spectral fit is poor below 2 keV.
053442.6-05283 = Excess flux is present above spectral model above 4 keV and
                 spectral features are seem around 0.7-1.3 keV.
053444.2-05260 = Three levels of emission are seen at 0.01 ct/s (6 hours
                 duration), 0.025 ct/s (3 hour), and 0.016 ct/s (3 hour).
053444.4-05243 = The decay of a flare with CR_p_ > 0.013 ct/s seen during
                 thefirst 3 hours of observation, followed by quiescent
                 emission with CR_q_{~=} 0.001 ct/s.
053445.1-05250 = The rise of a flare with CR_p_ > 0.25 ct/s is seen during
                 thelast 3 hours of observation, preceeded by quiescent
                 emission with CR_q_ =0.11 ct/s.  Photon pileup may be
                 present.
053447.9-05233 = The rise of a flare with CR_p_ > 0.004 ct/s is seen during
                 thelast 3 hours of observation, preceeded by quiescent
                 emission with CR_q_{~=} 0.0005 ct/s.
053449.2-05185 = Excess flux above 4 keV is present above the spectral model.
053449.4-05290 = Variations may be present during both observations.
053450.6-05240 = Excess flux both below 1 keV and above 3 keV is present over
                 the spectral model. 
053451.0-05175 = Excess flux both below 1 keV and above 3 keV is present over
                 the spectral model. 
053452.5-05240 = A third hard spectral component is present above 3 keV.
053454.1-05285 = Flares are seen during both observations:  one has a slow rise
                 (>6 hour) and the other has a quick rise ({~=} 2 hour), each
                 with CR_p_ > 0.015 ct/s superposed on a quiescent level CR_q_
                 {~=} 0.004 ct/s.
053455.9-05220 = An event with CR_p_ > 0.002 ct/s is seen during the last 6
                 hours of observation, superposed on a quiescent level CR_q_
                 ~ 0.0003 ct/s.
053455.9-052926 = A rapid rise flare with CR_p_ > 0.06 ct/s is seen during
                 thelast 2 hours of observation, preceded by a quiescent level
                 CR_q_ = 0.015ct/s.
053455.9-05231 = A rapid rise (1-2 hour) flare with CR_p_ = 0.3 ct/s and slow
                 decay (>7 hour) is preceded by a quiescent level CR_q_ = 0.2
                 ct/s.Photon pileup may be present. 
053456.8-05213 = A rapid rise (1 hour) flare with CR_p_ = 0.029 ct/s with
                 decay over 3 hour) is present followed by a quiescent level
                 CR_q_ {~=} 0.008ct/s.
053458.0-05173 = A flare with CR_p_ = 0.039 ct/s decays to a quiescent level
                 CR_q_ {~=} 0.008 ct/s.
053458.7-05211 = A flare with rapid rise (1 hour) to CR_p_ = 0.039 ct/s with
                 >8 hours decay is preceded by a quiescent level CR_q_ {~=}
                 0.007 ct/s.
053501.0-05240 = Erratic variability, including a possible short-lived (1hr)
                 flare, is presentbetween levels 0.006-0.02 ct/s.
053501.5-05240 = A rapid rise (<1 hour) and rapid decay (2 hour) flare with 
                 CR_p_ = 0.0055 ct/s with quiescent emission around CR_q_ {~=}
                 0.0005 ct/s.
053502.0-05263 = A flare with rapid rise (1-2 hour) to CR_p_ = 0.045 ct/s is
                 seenwith a complex decay, possibly confused with another
                 flare.
053502.4-05154 = The entire 12 hour observation appears to be part of the very
                 long decay of a flare with CR_p_ > 0.17 ct/s.  Photon pileup
                 may be present.
053502.8-05220 = The observation starts during a flare with CR_p_ > 0.06 ct/s
                 with decay time of 6 hours to a quiescent level CR_q_ {~=}
                 0.01 ct/s.
053504.1-05222 = A flare with 3-6 hours duration with CR_p_ = 0.0035 ct/s 
                 issuperposed on a very low quiescent level CR_q_ {<=} 0.0002
                 ct/s.
053504.7-05174 = Complex behavior on timescales of 2-12 hours is seen during
                 both observations with CR_p_ {~=} 0.085 ct/s and CR_q_ {~=}
                 0.01 ct/s.
053505.3-05144 = The spectral fit is poor below 1.3 keV.
053506.4-05211 = The high absorption reported for this faint source is
                 unreliable due to a poor spectral fit.
053507.8-05291 = The spectral fit is poor below 1 keV.
053507.8-05170 = The spectral fit below 1 keV, 
053508.3-05275 = Flares are seen during both observations:  one rises from
                 CR_q_ {~=} 0.01 ct/s to CR_p_ = 0.022 ct/s , and other rises
                 from from a similar quiescent level to CR_p_ = 0.031 ct/s.
053508.7-05225 = Rapid rise (1-2 hour) of flare seen at end of observation,
                 CR_p_ {>=} 0.0045 ct/s.
053508.8-05314 = The entire 12 hour observation consists of a gradual rise from
                 0.0045 to 0.010 ct/s.
053508.9-05295 = A flare rapidly rises (1-2 hour) from CR_q_ = 0.02 ct/s to
                 CR_p_ = 0.055 ct/s.
053509.1-05305 = High-amplitude rapid rise (1-2 hour) flare occurs from CR_q_
                 {~=} 0.0005 to CR_p_ = 0.025  ct/s.
053509.2-05164 = This spectral fit overestimates the true low-energy
                 absorption.
053509.5-05282 = This spectral fit overestimates the true low-energy
                 absorption.
053509.7-05232 = A low-amplitude flare of 3-4 hours duration with CR_p_ = 0.105
                 cts is superposed on a quiescent level CR_q_ {~=} 0.085 cts. 
                 Photon pileup may be present.
053509.8-05193 = The spectral fit somewhat underestimates the emission above 3
                 keV.
053505.3-05144 = The spectral fit is poor below 1 keV.
053510.5-05224 = Emission in excess of the spectral model is present above 3
                 keV.
053510.6-052244 = A flare of 3 hours duration with CR_p_ = 0.010 ct/s is
                 superposed on a quiescent level of CR_q_ = 0.0015 ct/s.
053510.7-05234 = Complex variations on timescales of 4-6 hours are present
                 between levels of 0.035 to  0.08 ct/s.
053511.2-05223 = A rise and fall over 12 hours between 0.002 and 0.0085 ct/s
                 is seen.
053511.4-05191 = A flare rapidly rises (1-2 hour) from a quiescent level CR_q_
                 {~=}0.007 ct/s to CR_p_ = 0.018 ct/s .
053511.4-05260 = The spectral fit to this strong source is poor in the 1-3 keV
                 and >5 keV regions.
053511.6-05242 = Most of the photons of this extremely weak source appear at
                 energies below {~=} 0.6 keV.  The temperature must be below 1
                 keV and the absorption must be negligible.
053511.7-05251 = The entire 12 hour observation appears to part of a single
                 flare with CR_p_ = 0.025 ct/s and quiescent level CR_q_ <
                 0.005 ct/s.
053511.7-05234 = The spectral fit is poor below 1.3 keV.
053511.7-05183 = A flare with CR_p_ {~=} 0.0033 ct/s and duration around 4 hr
                 is superposed on a quiescent level CR_q_ ~ 0.002 ct/s.
053511.8-05214 = Low amplitude events between 0.02 to 0.05 ct/s appear to be
                 present in both observations.  Emission above the spectral
                 model is seen below 1 keV. 
053512.4-05243 = The observation begins during a flare with a peak of CR_p_
                 {>=} .0045 ct/s and falls to a quiescent level CR_q_ < .0005
                 ct/s after about 9 hours
053512.6-05163 = The flux rises from 0.002 ct/s to a peak CR_p_ = 0.006 ct/s
                 over several hours.  The spectral fit may have overestimated
                 the absorption for this source.  
053512.7-05161 = A short duration (< 3 hours) flare from CR_q_ ~ 0.0035
                 ct/ss^{-1} to CR_p_ ~ 0.008 ct/s is present.
053512.8-05213 = Variability is seen during both observations.  In the 1999
                 exposure, the source rose from CR_q_ = 0.011 ct/s to CR_p_ =
                 0.02 ct/s in ~ 1 hour.  The spectral fit is not accurate
                 over most of the observed spectral band.  
053512.8-05152 = A rise from CR_q_ ~ 0.008 ct/s to CR_p_ ~ 0.016 ct/s is
                 seen in 1 hour and declines in ~ 6 hours.
053513.0-05190 = The source has more emission above 4 keV than predicted by
                 this very hard spectral model.  The spectral model
                 underestimates the emission below 1 keV. One, or possibly two,
                 flares are present during the second observationwith CR_p_ =
                 0.009 ct/s and CR_q_ = 0.004 ct/s^{-1}.
053513.4-05272 = The observation starts during a flare with CR_p_ >0.010 ct/s,
                 declining to CR_q_ {~=} 0.002 ct/s in 3 hours.
053513.5-05275 = The spectral fit does not account for most of the emission
                 below 1 keV.
053513.5-05305 = Flares are seen during both observations.  First, the source
                 rose from CR_q_ ~ 0.005 ct/s to CR_p_ = 0.018 ct/s,
                 remaining high for > 6 hours.  Second, a short-duration (2
                 hours) event is seen with CR_p_ = 0.037 ct/s superposed on a
                 quiescent level CR_q_ = 0.02 ct/s.
053513.5-05235 = A high amplitude flare is seen near the end of the observation
                 with CR_q_ = 0.003 ct/s rising to CR_p_ > 0.03 ct/s in {~=}
                 3 hours.
053513.6-05195 = A very short flare with CR_p_ = 0.03 ct/s and duration <1
                 hour appears to be superposed on the >12 hour decay of a
                 larger flare.
053514.0-05263 = The spectral model was obtained by fixing the plasma energy at
                 3 keV.
053514.0-05201 = The observation begins during a flare with CR_p_ > 0.0024
                 ct/ss^{-1} and decays to CR_q_ ~ 0.0003 ct/s over 2 hours. 
053514.2-05200 = A flare lasting several hours with CR_p_ {~=} 0.0055 ct/s
                 follows a quiescent level CR_q_ {~=} 0.0015 ct/s.
053514.2-05230 = The spectral fit for this source is poor.
053514.3-05230 = The spectra fit may have overestimated the soft absorption for
                 this source.  
053514.3-05231 = A dramatic flare is seen at the end of an observation from
                 CR_q_ = 0.002 ct/s to CR_p_ > 0.016 ct/s with a rise of 3
                 hours.  The spectral fit has greatly overestimated the soft
                 band absorption for this source.  
053514.3-05223 = The emission rises from CR_q_ ~ 0.002 ct/s to CR_p_
                 {~=}0.008 ct/s with rise time 2 hours.  The broad-band
                 spectrum ofthe source is unusual with a nearly flat
                 distribution across theChandra band. It can be interpreted as
                 a very hard component with highabsorption (log N_H ~ 22.5
                 cm^{-2}) plus a soft unabsorbedcomponent.  The luminosity of
                 the latter component is underestimated inthe spectral fit and
                 tabulated L_s value.
053514.3-05221 = The spectral model was obtained by fixing the plasma energy at
                 3 keV.
053514.3-05233 = A rise to CR_p_ {~=} 0.009 ct/s from CR_q_ {~=} 0.002 ct/s
                 occurs over several hours.
053514.4-05290 = A hard spectral component not included in the spectral fit
                 above 2 keV may be present.  
053514.5-05172 = A strong and rapid flare (<2 hour) with CR_p_ = 0.12 ct/s
                 issuperposed on the long-duration decay of a previous event.
053514.5-05240 = A dramatic flare with CR_p_ {~=} 0.009 ct/s with duration>5
                 hours follows a quescent level CR_q_ {~=} 0.001 ct/s.
053514.6-05223 = The spectral fit is poor.
053514.7-05232 = The interstellar absorption is overestimated by this spectral
                 fit.
053514.8-05240 = A rise from CR_q_ ~ 0.001 ct/s to a peak CR_p_ > 0.0055
                 ct/s is present during the last 4 hours of observation.
053514.9-05223 = A strong flare with total duration ~ 4 hours with CR_p_ =
                 0.07 ct/s is superposed on a quiescent level of CR_q_ = 0.03
                 ct/s.
053514.9-05215 = Complex variations during both observations with count rates
                 are presentranging from 0.01 ct/s to 0.035 ct/s. Three
                 flares may be present.
053515.0-05233 = The plasma energy was fixed at 3 keV to obtain this spectral
                 fit.
053515.0-05223 = The interstellar absorption may be overestimated by this
                 spectral fit.
053515.1-05223 = The plasma energy was fixed at 3 keV to obtain this spectral
                 fit.
053515.1-05221 = This spectral model overestimates the interstellar absorption
                 in addition to missing narrow spectral features. 
053515.2-05231 = A high amplitude flare with CR_p_ {~=} 0.0075 ct/s follows a
                 quiescent level CR_q_ {<=} 0.0005 ct/s. The spectral model
                 overestimates the true interstellar absorption.
053515.3-05212 = A decline from CR_p_ > 0.005 ct/s to a low level CR_q_ <
                 0.0005 ct/s is seen over several hours.
053515.3-05221 = A rapid-rise event to CR_p_ {>=} 0.03 ct/s follows emission
                 around CR_q_ ~ 0.015 ct/s.
053515.4-05211 = A strong flare with rise times 1-2 hours and CR_p_ ~ 0.025
                 ct/s decays by a factor of 5 over >9 hours.  
053515.4-05234 = Complex variations are seen in both observations between count
                 rates 0.003 ct/s and 0.017 ct/s.
053515.4-05272 = A rapid rise event (1-2 hours) to CR_p_ {~=} 0.02 ct/s
                 follows emission at C_q {~=} 0.005  ct/s.  
053515.7-05233 = A flare with peak CR_p_ ~ 0.003 ct/s follows a very low
                 quiescent level CR_q_ < 0.0005 ct/s.
053515.8-05285 = The entire first observation appears to be the decay of a
                 large flare with CR_p_ > 0.045 ct/s, with a possible
                 secondary event superposed.  
053515.8-05231 = The entire second observation appears to be the decay of a
                 large flare with CR_p_ > 0.055 ct/s, with a possible
                 secondary events superposed. 
053515.8-05231 = Both observations appear to consist of {>=} 12 hour flares
                 with fluxes between 0.07 ct/s and 0.02 ct/s.  
053515.8-05231 = A high amplitude flare lasts 6 hours with CR_p_ = 0.017 ct/s
                 and CR_q_ < 0.001 ct/s.
053516.2-05231 = A high amplitude flare with CR_p_ ~ 0.015 ct/s and CR_q_
                 {~=} 0.001 ct/s lasts > 6 hours.
053516.2-05210 = The first observation consists of a decay from a peak CR_p_ >
                 0.006 ct/s to CR_q_ < 0.002 ct/s.
053516.3-05250 = The second observation consists of a decay from a peak CR_p_ >
                 0.006 ct/s to CR_q_ < 0.003 ct/s.
053516.3-05250 = The first observation consists of a long-duration event with
                 CR_p_ = 0.03 ct/s.
053516.4-05232 = This source is {theta}^1^C Ori (Parenago 1891), the brightest
                 X-ray emitterin the ONC.  Spectral and variability analysis is
                 rendered difficult becausethe vast majority of the ~
                 400,000 events incident on the detectorsuffered pileup and
                 were not telemetered from the instrument.  We have made
                 anestimate of the broad band luminosities using the methods
                 outlined in section 2.10.  
053516.6-05172 = A flare with CR_p_ > 0.008 ct/s during the first 3 hours
                 isfollowed by variable emission around 0.003-0.005 ct/s.
053516.7-05201 = A short-duration flare (~ 2 hours) is seen with CR_p_ {~=}
                 0.003 ct/s and CR_q_ = 0.0007 ct/s.
053516.7-05231 = Flare decays are present during both observations with CR_p_ >
                 0.005 ct/s and decay timescales of 4-8 hours.
053516.9-05254 = The second observation exhibits a complex behavior with strong
                 constant emission around CR_p_ ~ 0.03 ct/s for 7 hours
                 followed by a decay.
053517.0-05233 = A slow-rise flare to CR_p_ {~=} 0.012 ct/s dominates the
                 second observation.
053517.2-05213 = A slow-rise and slow-decay flare with duration >12 hours fills
                 the second observation with CR_p_ = 0.05 ct/s.  The spectral
                 fit for this source is poor below 1.5 keV.  
053517.3-05205 = The plasma energy was fixed at 3 keV to obtain this spectral
                 fit.
053517.5-05214 = The first observation appears to have two flare events with
                 emission between CR_p_ = 0.02 and 0.008 ct/s. The second
                 observation appears to be the declining phase of a slow flare
                 with emission between 0.01 and 0.005 ct/s.  The spectral fit
                 misses a component below 1 keV in addition to narrow features.                   
053517.6-05215 = The second observation occurs during the slow decay of a large
                 event with CR_p_ > 0.019 ct/s, and shows a secondary flare
                 lasting several hours.  
053517.6-05245 = The first observation occurs during the slow decay of a large
                 event with CR_p_ {~=} 0.015 ct/s, and shows a secondary flare
                 lasting several hours.  
053517.7-05234 = A flare with duration 8-12 hours is seen with CR_p_ ~ 0.008
                 ct/s.
053517.7-05234 = A rapid-rise (1-2 hour) flare is seen from CR_q_ {~=} 0.001
                 cts to CR_p_ {~=} 0.0075 ct/s.
053517.8-05230 = Flares are present in both observations with CR_p_ {~=} 0.005
                 ct/s and CR_q_ {~=} 0.001 ct/s.
053517.9-05250 = Flare with duration 6-8 hours and CR_p_ {~=}  0.002 ct/s
                 followed by quiescent emission CR_q_ {~=} 0.0005 ct/s.  A
                 soft spectral component may be missing from the model.  
053517.9-05224 = The second observation appears to be part of the decay ofa
                 powerful and extremely long-duration flare with CR_p_ >
                 0.22ct/s. Photo pileup may be present. 
053518.0-05161 = Complex flare behavior is seen throughout the second
                 observation with CR_p_ ~ 0.07 ct/s.
053518.0-05153 = The first observation consists of a long duration (>12 hours)
                 decay from CR_p_ ~ 0.015 ct/s.  The second observations
                 shows variability at a lower flux level.
053518.2-05233 = The second observation consists of a a long duration (>12
                 hours) decay from CR_p_ ~ 0.075 ct/s, possibly with a
                 secondary flare superposed.
053518.2-05243 = A rapid rise (1 hour) high amplitude flare occurs at the end
                 of an observation from a low level CR_q_ {~=} 0.0005 ct/s to
                 CR_p_ {>=} 0.011 ct/s.
053518.2-05284 = The first observation starts during a flare with CR_p_ > 0.010
                 ct/ss^{-1}, decaying to 0.003 ct/s in 4 hours.
053518.5-05163 = Variations are seen during both observations superposed on a
                 quiescent level CR_q_ {~=} 0.04 ct/s.  The first shows up to
                 three flares with CR_p_ {>=} 0.09 ct/s.
053518.5-05204 = High amplitude flares are seen during both observation.  The
                 first has duration >6 hours with CR_p_ = 0.013 ct/s following
                 quiescent emission at CR_q_ {~=} 0.001 ct/s.   The second has
                 duration 3-4 hours with CR_p_ {~=} 0.010 ct/s and CR_q_ {~=}
                 0.002 ct/s. 
053518.6-05231 = The first observation shows low amplitude variations during a
                 long-duration high-flux state around 0.045 ct/s.
053518.7-05190 = The first observation consists of a high-flux state with
                 multiple short-duration flares with count rates ranging from
                 0.021 to 0.011 ct/s.  The soft band emission appears in excess
                 of that expected from the highly absorbed hard spectrum.  
053518.9-05161 = The second observation exhibits two flares with CR_p_ {~=}
                 0.028 ct/s. Both observations show complex variations with 2
                 or 3 flares (risetimes ~ 1 hour) showing CR_p_ {~=} 0.017
                 ct/s.
053519.3-05254 = The second observation consists of a long decay of a flare
                 with CR_p_ > 0.021 ct/s and CR_q_ {<=} 0.001 ct/s.  A soft
                 spectral component may be present.  
053519.5-05214 = A flare of duration 10-12 hours is present in one observation
                 with a slow rise and slow decay, CR_p_ =  0.015 ct/s.
053519.6-05235 = A flare with CR_p_ {~=} 0.015 ct/s rises from a quiescent
                 level CR_q_ = 0.003 ct/s with a complex decay over >6 hours.
053519.8-05222 = A flare with rapid rise (<1 hour) from CR_q_ {~=} 0.003
                 ct/ss^{-1} to CR_p_ = 0.017 ct/s is present, with a decay of
                 5-6 hours.
053519.9-05153 = An additional spectral component below 1 keV is present. 
053520.0-05150 = The spectral fit is poor.
053520.0-05251 = A flare rises from CR_q_ < 0.001 ct/s to CR_p_ = 0.007 ct/s
                 over 2-3 hours, with a complex extended decay.  A weaker event
                 is seen in the other observation.
053520.0-05203 = The spectral fit is poor at both hard and soft bands.
053520.0-05210 = A powerful flare dominates the first observation with CR_q_ <
                 0.02 ct/s and CR_p_ = 0.07 ct/s with a 4 hour rise time and
                 >8 hour decay time.  
053520.1-05263 = The second observation catches the star during the decay of a
                 powerful flare with CR_p_ > 0.17 ct/s.  The source decays to
                 CR_q_ {~=} 0.06 ct/s in {~=} 7 hours.  
053520.1-05284 = The second observation catches the star during the slow rise
                 of a flare from CR_q_ < 0.001 ct/s to  CR_p_ {>=} 0.014 ct/s
                 over 7 hours.
053520.3-05261 = An extremely high amplitude flare occurs during the second
                 observation from CR_q_ {~=} 0.0005 ct/s to CR_p_ = 0.07
                 ct/ss^{-1} with a rise time of <2 hours and decay time >3
                 hours.
053520.4-05221 = A short flare is present with duration {~=} 3  hours, CR_q_
                 {~=} 0.002 ct/s and CR_p_ {~=} 0.005 ct/s.
053520.4-05171 = Flares are present during both observations. The first show a
                 2 hour rise from CR_q_ {~=} 0.002 ct/s to CR_p_ = 0.02 ct/s
                 with decay >6 hours.  The second has CR_p_ {~=} 0.007 ct/s
                 from the same quiescent level.
053520.5-05214 = The second observation starts during a flare with CR_p_ {>=} 
                 0.005 ct/s, decaying to CR_q_ {~=} 0.001 ct/s over >3 hours.
053520.8-05154 = Both observations show flaring.  The first rises from CR_q_
                 {~=} 0.014 ct/s to CR_p_ {~=} 0.034 ct/s in 2-3 hours.  The
                 second observation shows more complex variations between 0.037
                 and 0.020 ct/s.
053520.8-05213 = A hard spectral component above 2 keV may be present.
053520.9-05312 = A high amplitude, short duration flare is present during the
                 first observation with CR_q_ = 0.005 ct/s and CR_p_ = 0.04
                 ct/s with rise time {<=} 1 hour and decay time {~=} 2 hours.
053520.9-05300 = The second observation is dominated by a flare with rise time
                 {~=}4 hours from CR_q_ ~ 0.0005 ct/s to CR_p_ {~=}
                 0.005ct/s.
053520.9-05300 = The first observation shows a slow rise from CR_q_ {<=} 0.001
                 ct/s to CR_p_ {~=} 0.004 ct/s.
053521.0-05163 = The first observation starts during the rapid decay of a flare
                 with CR_p_ > 0.025 ct/s, dropping to CR_q_ {~=} 0.010 ct/s
                 in 1-2 hours.
053521.2-05220 = The second observation consists of complex decline from CR_p_
                 {~=} 0.02 ct/s to CR_q_ < 0.005 ct/s^{-1}.
053521.2-05245 = A rise from CR_q_ {~=} 0.021 ct/s to CR_q_ {~=} 0.049 ct/s
                 occurs over 5 hours during the first observation.
053521.3-05264 = A low amplitude event rises to CR_p_ = 0.14 ct/s in <1 hour,
                 maintains this level for {~=} 4 hours, then quickly drops to
                 CR_q_ {~=} 0.010 ct/s.  Photon pileup may be present.
053521.3-05234 = The first observation shows a flare with CR_p_ {~=} 0.024 cts
                 following a quiescent level CR_q_ {~=} 0.006 ct/s,with a rise
                 time {~=} 2 hours and duration >4 hours.
053521.4-05171 = The absorption to this source may be overestimated by the
                 model.  
053521.5-05175 = The absorption to this source may be overestimated by the
                 model.  
053521.6-05195 = The source decays slowly from CR_p_ {>=} 0.0027 ct/s to CR_q_
                 {<=} 0.0007 ct/s during the first observation, and is absent
                 during the second observation.
053521.6-05252 = The first observation shows a slow rise from CR_q_ {<=} 0.005
                 ct/s to CR_p_ {~=} 0.023 ct/s, which remains high for >7
                 hours.
053521.8-05235 = A short duration ({~=} 3 hours) flare occurs during the first
                 observation with CR_p_ {~=} 0.010 ct/s superposed on a
                 quiescent level CR_q_ {~=} 0.002 ct/s.
053521.9-05282 = A soft spectral component may be missing from the spectral
                 fit. 
053522.0-05142 = A hard spectral component above 3 keV appears to be present.
053522.1-05263 = The observation is dominated by the slow decay of a flare with
                 CR_p_ {>=} 0.012 ct/s and CR_q_ {~=} 0.005 ct/s.
053522.1-05242 = The spectral fit is poor, underestimating the flux between 1-2
                 keV and overestimating the flux between 2.0-2.5 keV.
053522.3-05241 = The second observation appears to be entirely a part of a long
                 event with variations between 0.019 and 0.008 ct/s.  A slow
                 rise at lower levels is seen in the first observation.
053522.3-05272 = The second observation shows a slow decline from CR_p_ {~=}
                 0.017  to 0.011 ct/s.  These levels are far above the CR_q_
                 {~=} 0.0005 ct/s of the first observation.
053522.3-05272 = A high amplitude flare, rising from CR_q_ {~=} 0.0005 ct/s to
                 CR_p_ {~=} 0.0065 ct/s is seen with rise time {~=} 4 hours.
053522.8-05245 = The second observations of this extremely strong source shows
                 multiple events: a rise from 0.29 ct/s to CR_p_ = 0.37 ct/s
                 in {~=} 2 hours, maintaining that level for {~=} 2 hours,
                 decays to 0.022 ct/s over 8 hours with a secondary 2-hour
                 flare superposed.   The count rate is precisely constant at
                 0.011 ct/s during the entire first observation.
053522.8-05245 = The first observation shows a strong short duration flare: the
                 source rises and falls to CR_p_ = 0.085 ct/s from 0.025 ct/s
                 in {~=} 2 hours, then declines slowly to CR_q_ {~=} 0.015
                 ct/s.
053523.0-05261 = A soft component may be missing from the spectral model.
053523.5-05185 = The first observation appears to be part of a very long flare
                 decay, falling from CR_p_ > 0.039 ct/s to 0.020 ct/s.  The
                 second observation is at a lower level CR_q_ {~=} 0.004
                 ct/ss^{-1}.
053523.6-05233 = The first observation shows a rise over {~=} 3 hours from 0.03
                 ct/s to CR_p_ {~=} 0.065 ct/s, followed by a slow fall over
                 several hours.  
053523.6-05221 = The second observation shows a very high amplitude flare:
                 starting a CR_q_ {~=} 0.001 ct/s, is   rises to CR_p_ {~=}
                 0.10 ct/s over 3-4 hours, decaying steeply over the next 6
                 hours.
053523.8-05233 = The second observation appears to be part of the long decay of
                 a flare, declining from {~=} 0.023 to  {~=} 0.013 ct/s over
                 12 hours with possible shorter variations. 
053523.8-05233 = The source rises to CR_p_ {~=} 0.007 ct/s from CR_q_ {~=}
                 0.001 ct/s over 3-4 hours.
053524.0-05190 = The spectral fit overestimates the interstellar absorption for
                 this source.
053524.3-05260 = A rapid-rise flare occurs near the end of the second
                 observation with CR_p_ {>=} 0.017 ct/s from CR_q_ {~=} 0.001
                 ct/ss^{-1}.
053524.4-05263 = The second observation appears to be part of a complex
                 long-duration event with CR_p_ > 0.025 ct/s and CR_q_ < 0.009
                 ct/ss^{-1}.
053525.0-05234 = Complex variations are seen over 12 hours between 0.014 and
                 0.006 ct/s during the first observation.
053525.5-05303 = The first observation has a flare with CR_p_ {~=} 0.0065
                 ct/ss^{-1} following CR_q_ {~=} 0.001 ct/s over several
                 hours.
053525.9-05254 = An unusual pattern of two constant elevated levels, CR_p_ =
                 0.036 and 0.023 ct/s, each lasting about 6 hours during the
                 first observation.
053526.1-05252 = The first observation is dominated by the slow decay of a
                 flare from CR_p_ {~=} 0.005 ct/s to CR_q_ {<=} 0.001 ct/s.
053526.1-052737 = The second observation show a slow rise from CR_q_ {~=} 0.07
                 to CR_p_ {<=} 0.12 ct/s over 12 hours.  The first observation
                 is nearly constant at a similar level.
053526.2-05200 = A slow rise ({~=} 4 hours) and fall >8 hours) is seen between
                 CR_q_ < 0.008 and CR_p_ {~=} 0.025 ct/s.
053526.3-05254 = Both observations show complex variations between 0.03 and
                 0.07 ct/s^{-1} with rise and fall timescales around 1-3 hours.
053526.4-05250 = The second observation shows a short-duration flare with CR_p_
                 {~=} 0.011 and CR_q_ {~=} 0.001 ct/s.
053527.3-05213 = A prominent flare is seen rising from CR_q_ {~=} 0.013 to
                 CR_p_ {~=} 0.04 ct/s over {~=} 2 hours followed by an uneven
                 decay over >7 hours. The plasma energy was fixed at 3 keV to
                 obtain this spectral fit.
053527.8-05180 = The first observation appears to consist of the long decay of
                 a flare from CR_p_ {>=} 0.023 ct/s and CR_q_ {<=} 0.007 ct/s
                 with possible shorter variations.
053528.2-05245 = The second observation comprises part of a long decay of a
                 flare with CR_p_ > 0.09 and CR_q_ < 0.04 ct/s.
053529.5-05245 = The first observation has a {~=} 3 hour flare with CR_p_ =
                 0.013 ct/s superposed on a quiescent level CR_q_ {~=} 0.007
                 ct/s.  The second observation may also have variations.
053529.6-05200 = The first observation is dominated by the slow (>7 hours) rise
                 of a flare from CR_q_ {~=} 0.002 to CR_p_ {>=} 0.01 ct/s.
053530.4-05242 = The first observation shows complex variations rising from
                 CR_q_ {~=} 0.007 to CR_p_ {~=} 0.02 ct/s in < 1 hour, falling
                 over 9 hours, and ending with the beginning of a second flare.
053530.6-05271 = The first observation has a strong flare with CR_p_ {~=} 0.027
                 cts rising from CR_q_ {~=} 0.006 ct/s over {~=} 2hours,
                 followed by a >8 hour decay.
053530.7-05243 = The first observation shows two events with CR_p_ {~=} 0.027
                 ct/s on a basal level around 0.014 ct/s. The quiescent level
                 of the second observation is CR_q_ < 0.001 ct/s.
053531.4-05251 = A short duration (<2 hours) event with CR_p_ {~=} 0.05
                 ct/ss^{-1} superposed on CR_q_ {~=} 0.03 ct/s.
053533.6-05285 = The second observation shows a dramatic rise from CR_q_ {~=}
                 0.001 to CR_p_ {~=} 0.016 ct/s in <2 hours, followed by
                 constant emission for >9 hours.
053537.6-05194 = This spectral fit is missing a soft emission component.   
053540.8-05214 = A short duration ({~=} 2 hours) event with CR_p_ {~=} 0.029
                 ct/s superposed on a quiescent level CR_q_ {~=} 0.002 ct/s is
                 present.
053542.4-05273 = Variations are seen within both observations.  The second
                 shows a rise from CR_q_ {~=} 0.007 to CR_p_ {~=} 0.025 ct/s
                 in {~=} 2 hours, followed by a decay over {~=} 6 hours.
Note (2):
   Const = constant
   LT Var = long-term variability
   Pos fl = possible flare
   Flare = flare
Note (3):
   f = faint source warning (spectral parameters are only used as a spline fit
       for obtaining logLt)
   p = photon pileup warning
   s = spectral issue
   v = variability issue
--------------------------------------------------------------------------------
   1  053438.0-052740     95  17  11.5  0.92           1.8  Const                0.2/2      29.3  29.0  29.5         
   2  053438.1-052423     91  12   9.7  0.90           2.0  Flare    21.3    2.2            29.4  29.3  29.6  29.8  v
   3  053439.6-052458     45  11   9.2  0.91           0.7  Const    21.6  >10.0            28.6  29.4  29.4  29.5    
   4  053439.7-052425   3099  20  12.4  0.98          82.3  Flare    21.1    1.9         *  30.9  30.8  31.1  31.2  v
   5  053439.8-053007    151  25  13.9  0.96           2.9  Pos fl   20.7    3.2            29.4  29.4  29.7  29.7     
   6  053439.8-052642   1674  33   9.5  0.92    3.4   42.8  LT Var   21.1    1.3            30.5  30.1  30.7  30.8  s
   7  053440.7-052636     33   7   4.5  0.61    0.7    0.1  LT Var   22.1    3.7            28.3  29.9  29.1  29.3     
   8  053440.8-052602     40  30   9.1  0.94    0.1    0.2  Const   <20.0  >10.0            28.1  28.5  28.6  28.6        
   9  053440.8-052242    346  10   8.5  0.91           9.5  Const    21.4    1.7            29.8  29.7  30.0  30.2  s
  10  053441.6-052653    414  32   9.4  0.94    3.6    6.3  Pos fl  <20.0  >10.0            29.5  29.9  30.1  30.1  s  
  11  053442.6-052836    627  39  10.4  0.95    6.0    8.9  LT Var   20.6    1.3         *  29.8  29.3  29.9  30.0  s
  12  053442.9-052007    564  10   8.7  0.92          15.7  Const    21.4    1.7            30.1  29.9  30.3  30.5     
  13  053443.3-053007     43  13   9.9  0.91           0.5  Flare   <20.0    0.8            28.9 <28.0  28.9  28.9  v
  14  053443.3-051828    608  19  11.9  0.94          16.1  Const    21.3    2.8            30.1  30.2  30.5  30.6     
  15  053444.2-052608     58  22   7.7  0.95    0.5    0.5  Const                0.2/10     28.6  28.7  28.9          
  16  053444.4-052438    140  18   7.1  0.94    0.8    2.4  Flare    20.9    3.7         *  29.1  29.2  29.4  29.5  v
  17  053445.1-052503   9461  26   8.5  0.98  122.0  103.0  Flare                0.9/3      31.0  31.0  31.3        p v
  18  053445.4-052920    160  37  10.1  0.95    1.7    1.2  Const   <20.0    1.6         *  29.1  28.8  29.3  29.3     
  19  053445.8-052250     36  15   6.5  0.94    0.3    0.2  Const   <20.0    9.2            28.3  28.6  28.8  28.8     
  20  053445.8-052454    518   9   5.0  0.87    7.6    5.9  Const    21.2    1.7            29.7  29.5  30.0  30.1     
  21  053446.3-052430    952  15   6.4  0.95   13.0    9.9  LT Var   20.8    1.5         *  30.0  29.6  30.1  30.2     
  22  053446.5-052324    691  14   6.2  0.95   11.4    4.8  Pos fl   21.4    2.0            29.8  29.8  30.1  30.2     
  23  053446.6-052124     94  16   6.6  0.95    0.1    2.0  LT Var   21.3    0.8            29.0  28.1  29.1  29.3     
  24  053446.8-052342     29  14   6.1  0.94    0.3    0.1  LT Var  <20.0  >10.0                        28.8        f   
  25  053447.8-053046    289  17  11.3  0.93           7.3  Pos fl  <20.0    1.2            29.9  29.2  30.0  30.0     
  26  053447.9-052339     48  11   5.6  0.94    0.8    0.1  Flare    20.3    2.1            28.6  28.4  28.8  28.8  v
  27  053447.9-052054     35  15   6.4  0.94    0.3    0.2  Const    22.6  >10.0           <28.0  29.2  29.2  29.4     
  28  053448.7-051906    102  19   7.3  0.95    1.1    1.0  Const   <20.0    1.5            28.9  28.5  29.1  29.1     
  29  053448.7-052317    956  10   5.3  0.94    7.3   17.5  Pos fl   21.3    1.4            30.1  29.8  30.2  30.4     
  30  053448.7-051744    255  28   8.8  0.95    3.5    2.0  LT Var   21.0    5.9         *  29.3  29.6  29.8  29.8     
  31  053449.0-052809     38  21   7.6  0.95    0.2    0.2  Const   <20.0    3.7            28.2  28.2  28.5  28.5     
  32  053449.2-051854    200  19   7.3  0.95    2.6    1.9  Const   <20.0    0.9            29.3  28.4  29.3  29.3  s
  33  053449.4-052902    143  26   8.5  0.95    2.1    0.7  Pos fl   21.7    3.5            28.9  29.3  29.5  29.6  v
  34  053450.1-051959     25  14   6.2  0.95    0.1    0.2  Const                0.3/>10                28.5        f  
  35  053450.2-052323     36   9   4.9  0.94    0.4    0.4  Const    22.0  >10.0            28.2  29.2  29.2  29.3     
  36  053450.4-052019    128  12   5.8  0.94    1.9    0.8  Pos fl   20.8    6.0         *  29.0  29.2  29.4  29.5     
  37  053450.4-052334     44   9   4.9  0.94    0.5    0.5  Const    21.7  >10.0            28.3  29.1  29.1  29.2     
  38  053450.6-052659     58  14   6.2  0.95    0.8    0.2  LT Var  <20.0    2.3            28.6  28.5  28.9  28.9     
  39  053450.6-052400   1605   8   4.8  0.95   21.2   18.2  LT Var  <20.0  >10.0            28.3  29.1  29.1  29.2     
  40  053450.8-052925    133  26   8.5  0.95    1.0    1.7  Const   <20.0    1.0            29.1  28.2  29.1  29.1     
  41  053451.0-051755    122  22   7.8  0.95    1.4    1.0  Const   <20.0    1.0            29.0  28.1  29.0  29.0  s
  42  053451.5-051325     97  54  15.3  0.95    1.5         Const                1.1/>10    28.9  29.3  29.5          
  43  053451.5-052512    436   9   4.9  0.95    4.8    6.0  Const    21.4    1.4         *  29.6  29.3  29.8  30.0     
  44  053451.7-052138     61   8   4.8  0.95    0.6    0.7  Const   <20.0    2.1         *  28.8  28.6  29.0  29.0  s
  45  053451.9-052417     49   7   4.5  0.94    0.7    0.3  Const    21.9    2.3            28.6  28.9  29.1  29.4     
  46  053451.9-052442    248   8   4.6  0.95    2.4    3.8  Pos fl   20.9    2.1            29.4  29.2  29.6  29.7     
  47  053452.1-052231    876   7   4.5  0.95    7.9   14.4  Pos fl   20.9    1.9         *  29.9  29.7  30.1  30.2     
  48  053452.2-053006    212  30   9.0  0.95    2.9    1.5  LT Var  <20.0    1.3            29.4  28.8  29.5  29.5     
  49  053452.5-052402    616   7   4.3  0.95    8.8    6.1  LT Var               0.1/0.6    29.9  28.8  29.9        s
  50  053452.6-051535    224  41  10.6  0.95    2.3    2.3  Const    21.7    4.5            29.1  29.6  29.7  29.8     
  51  053452.6-052124     18   8   4.6  0.94    0.0    0.2  Const    21.2    4.6                        28.5        f 
  52  053452.6-052753   1176  14   6.3  0.95   13.8   15.2  Pos fl   21.4    2.0            30.0  30.0  30.3  30.5     
  53  053452.8-052858     42  19   7.3  0.95    0.5    0.1  LT Var   20.8  >10.0            28.3  28.9  29.0  29.0     
  54  053452.9-052617     30   9   5.0  0.95    0.2    0.3  Const    21.4  >10.0            28.2  28.8  28.9  29.0     
  55  053453.1-052400     41   6   4.1  0.95    0.3    0.6  Const    20.6    2.3            28.6  28.5  28.8  28.9     
  56  053453.3-052627     30   9   5.0  0.94    0.4    0.2  Const                0.2/5      28.2  29.0  29.0          
  57  053453.4-052650     44  10   5.2  0.94    0.6    0.2  Const    21.7  >10.0            28.2  29.0  29.1  29.2     
  58  053453.6-051354     43  30  15.0  0.97    0.3         Const                5/>10      27.5  28.7  28.7          
  59  053453.8-052747     41  13   5.9  0.95    0.6    0.0  LT Var  <20.0  >10.0         *  28.3  28.7  28.9  28.9     
  60  053454.1-052853    611  17   6.9  0.95    7.8    6.9  Const    21.8    3.1         *  29.6  30.1  30.2  30.4     
  61  053454.1-052226    133   5   3.8  0.94    1.3    1.9  Flare    20.9    1.7            29.1  28.8  29.3  29.4  v
  62  053454.2-052134    105   6   4.1  0.95    1.3    1.2  Const                0.1/0.9    29.2  28.5  29.3          
  63  053454.3-052057     22   7   4.4  0.94    0.2    0.2  Const    21.5  >10.0                        28.8        f 
  64  053454.3-051720     77  20   7.5  0.95    0.7    0.8  Const                0.3/>10    28.7  29.3  29.4          
  65  053454.5-052300     30   5   3.6  0.94    0.4    0.2  Const   <20.0  >10.0            28.4  28.8  28.9  28.9     
  66  053454.8-052512     20   6   3.9  0.94    0.3    0.1  Const   <20.0    3.2                        28.4        f 
  67  053454.9-051701    225  23   7.9  0.95    2.0    3.2  LT Var   21.9    4.4            29.2  29.7  29.8  30.0     
  68  053454.9-052658     17   9   4.9  0.95    0.0    0.2  Const   <20.0    2.6                        28.2        f 
  69  053455.0-052529    189   6   4.0  0.95    1.2    3.6  LT Var   21.2    1.6            29.2  29.0  29.4  29.6     
  70  053455.2-053022     93  27   8.6  0.95    0.5    1.3  Pos fl   20.3    1.0            29.1  28.1  29.1  29.1     
  71  053455.5-051529     87  36  10.0  0.95    0.7    0.7  Const                0.1/>10    28.4  29.4  29.4          
  72  053455.5-052937    152  29   7.5  0.95    1.2    2.1  LT Var   21.1    1.9         *  28.7 <28.0  28.8  29.1     
  73  053455.8-052337     44   4   3.4  0.93    0.6    0.4  Const    22.6  >10.0           <28.0  29.5  29.5  29.7     
  74  053455.9-053113     57  12   9.7  0.92           1.0  Const   <20.0    1.4            29.0  28.5  29.2  29.2     
  75  053455.9-052207     55   5   3.6  0.94    0.5    0.8  Flare    21.8    9.3            28.5  29.2  29.3  29.4  v
  76  053455.9-052926   1309  18   7.0  0.95   11.4   21.7  Flare    21.2    2.1            30.1  30.1  30.4  30.5  v
  77  053455.9-052312  16231  18   7.0  0.99  231.7  145.5  Flare                0.8/3      31.3  31.2  31.6        p v
  78  053456.0-052854     38  15   6.5  0.94    0.5    0.0  LT Var  <20.0  >10.0            28.3  28.7  28.8  28.8     
  79  053456.2-052228    123   4   3.4  0.93    1.5    1.6  Const    22.3  >10.0            28.4  29.8  29.8  30.0     
  80  053456.4-052750    663  10   5.2  0.95    9.8    6.0  Pos fl   21.2    2.1            29.8  29.7  30.0  30.1     
  81  053456.4-053136   1256  24  13.6  0.98          32.6  Const    20.9    1.7            30.5  30.2  30.7  30.7     
  82  053456.7-052637     51   6   4.2  0.96    0.6    0.5  Const    21.2    1.2            28.7  28.3  28.9  29.0     
  83  053456.8-052136    833   4   3.5  0.94   11.6    9.0  Flare    21.8    2.2            29.8  30.0  30.2  30.5  v
  84  053456.9-052205     99   4   3.3  0.95    1.2    1.2  Const    20.9    2.9            28.9  29.0  29.3  29.3     
  85  053456.9-052259     48   4   3.2  0.95    0.7    0.4  Const                0.3/>10    28.7  28.7  29.0          
  86  053457.0-051500     59  39  10.4  0.94    0.6    0.0  LT Var               0.1/>10   <28.0  29.0  29.0          
  87  053457.4-053042     96  10   8.6  0.95           2.2  Const    21.2    0.9            29.4  28.5  29.4  29.6     
  88  053457.4-051433     45  29  11.1  0.93    0.7         Const    21.2    4.3            28.5  28.7  28.9  29.0     
  89  053457.7-052223     23   4   3.1  0.93    0.3    0.3  Const    22.1  >10.0                        29.1        f  
  90  053457.7-052351   2491  18   7.0  0.99   37.2   19.8  LT Var               0.2/2      30.4  30.2  30.6          
  91  053457.7-052251    452   3   3.0  0.95    2.1    9.8  LT Var   20.9    1.8            29.6  29.4  29.8  29.9     
  92  053457.8-052946     55  18   7.1  0.95    0.6    0.3  Const    20.6    3.2            28.5  28.5  28.8  28.8     
  93  053458.0-051736    765  15   6.4  0.95   13.7    3.9  Flare    21.6    2.5            29.8  30.0  30.2  30.4  v
  94  053458.2-052533     45   4   3.3  0.96    0.4    0.7  Const   <20.0    1.1            28.7 <28.0  28.8  28.8     
  95  053458.4-052116     44   3   3.0  0.93    0.4    0.7  Const    21.6    2.0            28.6  28.6  28.9  29.1     
  96  053458.7-052117    906   3   3.0  0.94    7.3   16.3  Flare    21.7    3.3            29.8  30.2  30.3  30.5  v
  97  053458.8-052803    392   9   4.9  0.96    5.9    3.3  Pos fl               0.2/1      29.6  28.9  29.7          
  98  053459.1-052307    102   3   2.7  0.96    2.0    0.4  LT Var  <20.0    1.6            29.0  28.6  29.1  29.1     
  99  053459.2-052332     15   3   2.7  0.95    0.2    0.1  Const    22.1    0.5                        28.3        f 
 100  053459.4-052615     27   4   3.4  0.94    0.4    0.1  Const    21.9  >10.0                        29.1        f 
 101  053459.5-052359     77   3   2.7  0.94    1.0    0.8  Const    21.8    2.6            28.7  29.1  29.2  29.5     
 102  053459.5-052539    646   4   3.1  0.95    6.6    9.6  Pos fl   21.1    2.2            29.8  29.7  30.0  30.1     
 103  053500.0-052515    665   3   3.0  0.96    9.3    6.6  LT Var   20.7    1.6            29.8  29.5  30.0  30.0     
 104  053500.1-052301    844   2   2.6  0.95   11.2    9.4  Const    20.1    2.0         *  29.9  29.7  30.1  30.1     
 105  053500.1-052549     13   4   3.1  0.94    0.2    0.0  Const    22.3    2.7                        28.6        f  
 106  053500.1-052408     24   2   2.6  0.93    0.1    0.5  LT Var   22.5  >10.0                        29.2        f  
 107  053500.2-051558     55  25   8.2  0.95    0.2    0.5  Const    21.1    4.0            28.4  28.6  28.8  28.9     
 108  053500.2-051850    128   8   4.6  0.95    1.1    2.0  Pos fl   21.1    1.6            29.1  28.8  29.3  29.4     
 109  053500.4-052513    586   3   3.0  0.96    8.4    5.6  Pos fl   21.3    3.2            29.7  29.8  30.1  30.2     
 110  053501.0-052409    893   2   2.3  0.94   11.0   11.3  Flare    21.4    1.4         *  29.9  29.6  30.1  30.3  v
 111  053501.1-052406    613   2   2.3  0.95    8.3    6.7  Const   <20.0    1.5            29.8  29.3  29.9  29.9     
 112  053501.2-052144     26   3   2.7  0.95    0.4    0.2  Const   <20.0    3.6                        28.7        f  
 113  053501.2-052811     31   8   4.6  0.94    0.3    0.3  Const    21.7  >10.0            28.1  28.9  29.0  29.1     
 114  053501.3-052016    285   2   2.3  0.88    3.8    3.8  Pos fl  <20.0    1.3            29.5  28.9  29.6  29.6     
 115  053501.3-051820     57   9   4.9  0.95    0.6    0.6  Const   <20.0    1.2            28.7  28.1  28.8  28.8     
 116  053501.3-052021    319   2   2.3  0.87    6.4    1.7  Pos fl   21.8    2.9            29.4  29.8  30.0  30.2     
 117  053501.4-052820    384   8   4.7  0.95    3.9    5.6  LT Var   20.2    1.5            29.6  29.1  29.7  29.7     
 118  053501.5-052533    240   3   2.7  0.96    1.9    4.2  Pos fl   20.4    1.7            29.4  29.1  29.5  29.5     
 119  053501.5-052409     85   2   2.4  0.96    0.7    1.3  Flare   <20.0    1.5            28.9  28.5  29.0  29.0  v
 120  053501.6-052148     51   2   2.6  0.94    0.7    0.5  Pos fl   22.0    3.0            28.5  29.1  29.2  29.4     
 121  053501.6-052710     21   5   3.6  0.95    0.3    0.1  Const   <20.0    2.0                        28.5        f  
 122  053501.7-052512     21   2   2.6  0.94    0.1    0.4  Const    22.3  >10.0                        29.1        f  
 123  053501.7-053019     56  18   7.1  0.95    0.5    0.4  Const   <20.0    1.7            28.6  28.3  28.8  28.8     
 124  053502.0-052054    195   3   2.8  0.94    2.5    2.3  Const    22.2    1.9            29.1  29.6  29.7  30.2     
 125  053502.0-051833     20   8   4.6  0.94    0.3    0.1  Const   <20.0  >10.0                        28.5        f   
 126  053502.0-052636   1966  18   7.0  0.99   17.2   30.5  Flare    21.0    2.0         *  30.3  30.1  30.5  30.6  v
 127  053502.0-052909    276  11   5.5  0.95    4.6    1.6  LT Var   21.6    1.7            29.4  29.3  29.7  29.9     
 128  053502.1-051535    196   4   3.5  0.57    5.4    2.3  LT Var   20.6    1.1            29.3  28.5  29.4  29.4     
 129  053502.2-053111     28   9   8.4  0.93           0.3  Const   <20.0  >10.0                        28.9        f  
 130  053502.4-052046    517   3   2.8  0.95    5.8    7.1  Pos fl   21.5    2.0            29.6  29.6  29.9  30.1     
 131  053502.4-051547  10505  20   7.5  0.93  162.3   96.6  Flare                0.9/3      31.0  31.2  31.4        p v
 132  053502.8-052208   1265   2   2.3  0.94    8.2   25.3  Flare    22.0    3.2            30.0  30.6  30.7  31.0  v
 133  053502.9-053001   2544  34   9.6  0.99   28.7   31.3  Const    21.3    1.6            30.4  30.2  30.6  30.8     
 134  053503.1-052238     23   2   2.2  0.96    0.3    0.3  Const   <20.0    1.7                        28.6        f  
 135  053503.1-051829    115   7   4.5  0.95    2.0    0.5  Pos fl   22.2    1.4         *  28.9  29.2  29.4  29.9     
 136  053503.3-051622     83  18   7.1  0.95    0.6    1.0  Pos fl   22.2    3.1            28.5  29.3  29.4  29.7     
 137  053503.3-052609     12   3   2.8  0.95    0.1    0.2  Const   <20.0    2.3                        28.1        f   
 138  053503.4-052332     23   2   2.1  0.95    0.4    0.1  LT Var  <20.0    2.4                        28.7        f  
 139  053503.5-052926    254  11   5.6  0.94    2.2    4.1  Pos fl   21.4    3.7            29.3  29.6  29.7  29.9     
 140  053503.8-052903    797   9   5.1  0.95   10.6    8.9  Pos fl   21.3    1.9            29.9  29.8  30.1  30.3     
 141  053503.8-052941    170  13   5.9  0.94    2.3    1.5  Pos fl   22.2  >10.0         *  28.7  29.9  29.9  30.1     
 142  053503.9-052809     91   6   4.2  0.94    0.1    2.3  Pos fl   22.4    2.7            28.5  29.5  29.5  29.9     
 143  053504.0-051859     53   5   3.8  0.95    0.7    0.4  Const    21.5    2.9            28.6  28.9  29.1  29.2     
 144  053504.0-052636    653   3   2.9  0.95    9.7    6.2  LT Var   20.9    1.6            29.8  29.4  29.9  30.0     
 145  053504.1-052627     52   3   2.8  0.95    0.9    0.2  LT Var   21.8    1.2            28.7  28.5  28.9  29.3     
 146  053504.1-052223     45   1   2.0  0.95    0.9    0.1  Flare    21.9    0.8            28.6  28.2  28.8  29.4  v
 147  053504.1-052015     43   3   2.8  0.95    0.5    0.5  Const    22.0    2.4            28.4  28.9  29.0  29.3     
 148  053504.1-052012     28   3   2.8  0.95    0.3    0.4  Const    21.3    1.3                        28.6        f  
 149  053504.2-051521     89  27   8.6  0.95    0.7    0.9  Const    20.9    6.7            28.8  29.1  29.2  29.3     
 150  053504.3-052313    551   1   2.0  0.94    3.1   11.6  LT Var   21.1    3.1            29.7  29.8  30.0  30.1     
 151  053504.4-051951     28   4   3.1  0.94    0.4    0.3  Const    22.0  >10.0                        29.1        f   
 152  053504.4-052603    152   2   2.6  0.96    2.5    1.0  Pos fl   21.1    1.6            29.1  28.8  29.3  29.4     
 153  053504.4-052356    413   1   2.0  0.95    4.2    6.2  LT Var   21.6    2.0            29.5  29.6  29.8  30.1     
 154  053504.5-052013    174   3   2.9  0.94    1.8    2.6  Pos fl   22.2    4.2            28.9  29.8  29.8  30.1     
 155  053504.5-052623     13   3   2.7  0.95    0.1    0.2  Const    21.3    2.3                        28.3        f   
 156  053504.5-052936    358   2   2.1  0.95    4.4    4.5  Pos fl               0.2/0.9    29.6  28.7  29.7          
 157  053504.6-052442     39   1   2.0  0.95    0.4    0.6  Const    20.7    2.1            28.6  28.4  28.8  28.8     
 158  053504.7-052637    711   3   2.8  0.95    5.7   12.7  LT Var   21.3    1.9            29.8  29.7  30.0  30.2     
 159  053504.7-051741   3280  23   8.0  0.99   16.7   66.1  Flare    21.9    4.1            30.4  30.9  31.0  31.2  v
 160  053504.8-052238     34   1   2.0  0.95    0.4    0.3  Const   <20.0    1.5            28.6  28.1  28.7  28.7     
 161  053504.8-052057     76   2   2.5  0.95    0.9    0.9  Const    21.9    2.2            28.7  29.0  29.2  29.5     
 162  053504.9-052109    174   2   2.4  0.94    2.2    2.1  Const    22.3    1.2            29.0  29.4  29.6  30.4     
 163  053505.2-052603     12   2   2.5  0.96    0.1    0.1  Const   <20.0    2.5                        28.2        f  
 164  053505.3-051449   1833  38  12.8  0.99   39.0         Const    21.4    2.1            30.5  30.5  30.8  31.0  s
 165  053505.3-052717     28   4   3.2  0.93    0.3    0.4  Const    22.6    1.9                        29.1        f  
 166  053505.3-052410    168   1   1.9  0.94    2.1    2.1  Pos fl   21.8    2.4            29.1  29.4  29.6  29.8     
 167  053505.3-052555     14   2   2.5  0.96    0.2    0.2  Const    21.6    0.6                        28.2        f  
 168  053505.3-052414     36   1   1.9  0.94    0.6    0.3  Const    22.1    0.9            28.5  28.4  28.8  29.5     
 169  053505.4-052230     15   1   2.0  0.93    0.2    0.1  Const    20.9  >10.0                        28.7        f  
 170  053505.4-052752     23   5   3.7  0.94    0.3    0.2  Const   <20.0  >10.0                        28.7        f  
 171  053505.5-052922    256  10   5.3  0.94    4.0    1.9  Pos fl               0.1/3      28.8  30.0  30.0          
 172  053505.5-051921     15   4   3.4  0.96    0.1    0.2  Const   <20.0    1.4                        28.2        f  
 173  053505.6-052519   2449   7   4.3  0.95   28.9   32.1  Pos fl               0.7/3      30.4  30.3  30.6          
 174  053505.6-051824     53   6   4.2  0.95    0.7    0.4  Const    20.8    2.1            28.7  28.5  28.9  28.9     
 175  053505.6-052506    202   1   1.4  0.91    3.2    1.9  Pos fl   20.7    1.5            29.3  28.9  29.4  29.4     
 176  053505.6-052503    108   1   1.4  0.91    1.6    1.1  Const    20.0    1.0            29.0  28.1  29.1  29.1     
 177  053505.7-052353    121   1   1.9  0.96    1.7    1.2  Const   <20.0    0.9         *  29.1  28.2  29.2  29.2     
 178  053505.7-052625    226   3   2.7  0.96    2.4    3.3  Const    20.9    1.0            29.4  28.6  29.4  29.5     
 179  053505.7-052418     63   1   1.9  0.94    0.4    1.3  LT Var   21.5    4.2            28.7  29.1  29.2  29.3     
 180  053505.8-052701     93   3   3.0  0.95    1.2    1.0  Pos fl   20.8    1.1            29.0  28.2  29.0  29.1     
 181  053505.8-052708    147   4   3.1  0.95    2.0    1.6  Pos fl   21.8    2.1            29.0  29.3  29.5  29.7     
 182  053506.1-051955     14   3   2.9  0.95    0.1    0.2  Const    22.0    0.6                        28.2        f   
 183  053506.1-052212    190   1   1.9  0.94    3.0    1.7  LT Var   22.0    1.5            29.3  29.5  29.7  30.2     
 184  053506.2-051422     60  24  10.1  0.90    1.1         Pos fl   21.3  >10.0            28.7  29.3  29.4  29.4     
 185  053506.2-052202   1182   1   2.0  0.94   15.7   13.6  Const    22.1    2.0         *  29.9  30.3  30.4  30.8     
 186  053506.3-052335     16   1   1.9  0.92    0.3    0.1  Const    22.4  >10.0                        29.1        f  
 187  053506.3-052704     95   3   2.9  0.95    1.2    1.1  Pos fl   20.7    1.2            29.0  28.3  29.1  29.1     
 188  053506.4-052654     45   3   2.9  0.94    0.3    0.8  LT Var   22.2    3.0            28.4  29.1  29.2  29.5     
 189  053506.4-052118      8   2   2.2  0.95    0.1    0.1  Const    20.0    3.0                        28.1        f s
 190  053506.4-052441    771   1   1.9  0.95    7.7   11.9  LT Var   20.3    1.7            29.9  29.5  30.0  30.1     
 191  053506.5-052501     21   1   2.0  0.94    0.3    0.2  Const    21.7    4.0                        28.7        f   
 192  053506.5-051721    114  10   5.3  0.95    1.4    1.2  Const    22.1    2.3            28.9  29.4  29.5  29.9     
 193  053506.5-052734     10   4   3.3  0.93    0.1    0.1  Const    22.1    4.2                        28.3        f  
 194  053506.5-052650     32   3   2.8  0.96    0.4    0.3  Const    21.5    0.7            28.5 <28.0  28.6  29.0     
 195  053506.6-051622     31  16   6.7  0.94    0.4    0.0  LT Var   22.3  >10.0           <28.0  29.0  29.0  29.2     
 196  053506.6-052243     23   1   1.9  0.93    0.4    0.1  Pos fl   22.6    2.4                        28.9        f   
 197  053506.8-052209     22   1   1.9  0.96    0.2    0.3  Pos fl   20.8    0.4                        28.5        f  
 198  053506.9-052501      8   1   2.0  0.93    0.1    0.1  Const    22.0    3.0                        28.4        f  
 199  053507.1-051828     17   6   4.0  0.94    0.2    0.1  Const   <20.0    6.1                        28.3        f  
 200  053507.2-052226    137   1   2.0  0.96    2.0    1.3  Pos fl   21.1    1.3            29.2  28.8  29.4  29.5     
 201  053507.3-052253     13   1   1.9  0.92    0.2    0.1  Const    23.2    1.8                        28.9        f  
 202  053507.3-052547     14   2   2.2  0.96    0.2    0.1  Const    21.1    0.7                        28.2        f  
 203  053507.3-052548     14   2   2.2  0.96    0.2    0.2  Const    21.1    0.7                        28.3        f  
 204  053507.3-052228     97   1   2.0  0.96    0.7    1.7  Pos fl  <20.0    1.0            29.1  28.2  29.1  29.1     
 205  053507.4-052640     90   1   1.9  0.93    1.1    1.3  Pos fl               0.2/0.4    29.0  28.5  29.1          
 206  053507.4-052301      8   1   2.0  0.94    0.1    0.1  Const    22.0    3.0                        28.4        f   
 207  053507.5-051950     24   3   2.8  0.93    0.1    0.5  Pos fl         >10.0                        29.2        f 
 208  053507.6-052452     39   1   1.9  0.96    0.6    0.2  Const   <20.0    0.8            28.6 <28.0  28.6  28.6    
 209  053507.7-052126     14   1   2.0  0.95    0.3    0.0  LT Var   20.9    2.5                        28.4        f  
 210  053507.7-052101    202   2   2.2  0.93    1.8    3.4  Pos fl   22.6    2.7            28.6  29.9  30.0  30.5     
 211  053507.8-052917    144   9   5.0  0.95    1.6    1.7  Const    21.1    1.6            29.1  28.9  29.3  29.4  s
 212  053507.8-052029     14   2   2.4  0.93    0.1    0.2  Const    23.2    2.1                        28.9        f  
 213  053507.8-051704     48  11   5.6  0.95    0.4    0.4  Const   <20.0    1.0            28.6 <28.0  28.6  28.6  s
 214  053507.9-052117     91   2   2.1  0.96    1.1    1.0  Const    21.6    0.2            29.0 <28.0  29.0  29.8     
 215  053508.2-052403    358   2   1.8  0.95    6.5    1.8  Pos fl   21.5    2.5            29.4  29.6  29.8  30.0     
 216  053508.2-052434    171   1   1.9  0.95    3.1    0.8  Pos fl   20.3    2.1            29.2  29.0  29.4  29.4     
 217  053508.3-052756   1549   4   3.5  0.94   17.2   22.0  Flare    21.9    3.1            30.0  30.5  30.6  30.8  v
 218  053508.3-052829     40   6   4.0  0.93    0.6    0.2  Pos fl   22.4    2.3         *  28.2  29.1  29.2  29.7     
 219  053508.3-051913     75   4   3.2  0.95    0.2    1.7  Pos fl   21.9    1.7            28.8  28.9  29.2  29.5     
 220  053508.4-052230     40   2   1.9  0.94    0.4    0.6  Const    21.5    5.4            28.6  29.0  29.1  29.2     
 221  053508.4-052304     19   2   1.8  0.94    0.2    0.3  Const    21.4    2.8                        28.6        f   
 222  053508.5-052517     24   1   2.0  0.96    0.2    0.3  Const   <20.0    1.2                        28.5        f    
 223  053508.5-052441     34   0   0.6  0.62    0.3    1.0  Pos fl  <20.0    2.8            28.5  28.4  28.7  28.7     
 224  053508.5-052619     20   2   2.4  0.95    0.3    0.1  Const   <20.0    2.5                        28.6        f   
 225  053508.5-052440     60   0   0.6  0.59    0.7    1.9  LT Var   22.3    3.1            28.3  29.2  29.3  29.6     
 226  053508.6-052901    514   8   4.6  0.94    7.6    4.9  Pos fl   21.8    2.5         *  29.6  29.9  30.0  30.3     
 227  053508.6-052022     23   2   2.5  0.94    0.0    0.6  Pos fl   22.0    2.9                        28.8        f   
 228  053508.7-052256    131   2   1.8  0.94    1.1    2.3  Flare    21.9    3.0            28.9  29.4  29.5  29.8  v
 229  053508.8-053149    277  10   8.7  0.90           7.6  Flare    20.9    4.5            30.0  30.2  30.4  30.5  v
 230  053508.9-052959   1724  28   8.7  0.99   28.0   10.6  Flare                0.8/2   *  30.4  30.1  30.6        v
 231  053509.1-053058    523  19   7.2  0.94    7.5    4.9  Flare    22.2    3.3            29.7  30.4  30.5  30.8  v
 232  053509.2-051646     44  13   5.9  0.94    0.3    0.4  Const    22.8  >10.0           <28.0  29.3  29.3  29.6  s
 233  053509.3-052141     58   1   1.9  0.94    0.3    1.3  Pos fl   22.4    2.2            28.3  29.2  29.3  29.8     
 234  053509.4-052749    423   4   3.3  0.94    1.4   10.0  LT Var   22.0    2.3         *  29.4  29.9  30.0  30.3     
 235  053509.5-052058     17   2   2.1  0.95    0.3    0.1  Pos fl   20.6    1.5                        28.4        f   
 236  053509.5-052800    117   4   3.5  0.95    0.6    2.3  Pos fl   21.1    1.6            29.1  28.8  29.3  29.4     
 237  053509.5-052823     36   5   3.8  0.93    0.4    0.4  Const    22.2    2.9            28.3  29.0  29.1  29.4  s
 238  053509.6-052623     26   2   2.3  0.94    0.3    0.4  Const    20.7  >10.0                        28.9        f   
 239  053509.6-052355    182   2   1.8  0.94    3.1    1.3  Pos fl   22.2    2.7            29.1  29.8  29.8  30.2     
 240  053509.6-052125     24   1   1.9  0.95    0.3    0.3  Const   <20.0    4.4                        28.7        f   
 241  053509.7-052152     10   1   1.9  0.93    0.1    0.2  Const    22.3    2.6                        28.6        f   
 242  053509.7-052549     13   2   2.1  0.95    0.2    0.1  Const    21.9    2.2                        28.3        f  
 243  053509.7-052326   8335  23   5.5  0.99   89.1  111.4  Flare                0.9/3   *  30.9  31.0  31.2        p v
 244  053509.7-052128   1289   3   2.3  0.95   18.4   13.0  LT Var   22.0    2.5            29.9  30.4  30.5  30.8     
 245  053509.8-051933    284   3   2.9  0.95    3.0    3.9  Pos fl   21.9    0.9            29.4  29.1  29.6  30.2  s
 246  053509.8-052338     18   2   1.8  0.94    0.3    0.2  Const   <20.0    4.4                        28.6        f   
 247  053509.9-052402     11   2   1.8  0.93    0.1    0.2  Const    21.7  >10.0                        28.5        f   
 248  053510.0-051816    180   6   4.0  0.94    2.5    1.7  Pos fl   22.5    2.3         *  28.8  29.8  29.8  30.3     
 249  053510.0-052758     28   4   3.4  0.96    0.4    0.1  Const    21.2    0.7                        28.5        f   
 250  053510.1-052004     11   2   2.5  0.94    0.1    0.1  Const    23.0    0.9                        28.6        f   
 251  053510.1-051931     16   3   2.9  0.94    0.2    0.2  Const    21.8    4.3                        28.6        f   
 252  053510.1-052020      8   2   2.4  0.96    0.1    0.1  Const    22.0    3.0                        28.0        f   
 253  053510.2-052321    754   2   1.8  0.94    9.1    9.9  Pos fl   22.1    2.2         *  29.6  30.2  30.3  30.7     
 254  053510.2-051833     20   5   3.7  0.94    0.1    0.3  Pos fl  <20.0  >10.0                        28.7        f   
 255  053510.3-052112     50   1   2.0  0.95    0.4    0.8  Pos fl   22.2    0.9            28.6  28.6  28.9  29.9     
 256  053510.3-051956     17   2   2.6  0.94    0.2    0.2  Const    21.4  >10.0                        28.8        f   
 257  053510.3-052451     11   2   1.9  0.94    0.1    0.2  Const    21.7    4.3                        28.4        f   
 258  053510.4-052223     28   2   1.8  0.92    0.1    0.6  Pos fl   22.5  >10.0                        29.3        f   
 259  053510.4-052600     55   2   2.1  0.96    0.8    0.4  Pos fl  <20.0    1.3         *  28.7  28.2  28.8  28.8  s
 260  053510.4-052134     17   1   1.9  0.94    0.3    0.1  LT Var   22.3    1.5                        28.7        f   
 261  053510.4-052618   2499  18   7.0  0.99   26.1   33.7  Pos fl   21.4    1.8         *  30.4  30.4  30.7  30.9     
 262  053510.5-052245    536   2   1.2  0.93    6.6    7.1  Pos fl   21.0    1.2         *  29.7  29.2  29.8  29.9  s
 263  053510.5-052416     87   2   1.8  0.93    1.5    0.6  Pos fl   22.2    5.4            28.6  29.5  29.5  29.7     
 264  053510.5-052216    105   2   1.8  0.94    0.7    1.9  LT Var   22.1    1.2            28.9  29.1  29.3  29.9     
 265  053510.5-052156    938   2   1.9  0.95    9.3   14.5  Pos fl   20.9    1.5            29.9  29.6  30.1  30.2     
 266  053510.6-052244    148   0   0.8  0.85    3.5    0.2  Flare    21.4    2.7         *  29.1  29.2  29.5  29.6  v
 267  053510.6-052255    448   2   1.8  0.93    7.6    3.2  Pos fl   22.5    1.7            29.2  30.1  30.2  30.8     
 268  053510.6-052303    117   2   1.8  0.93    1.7    1.2  Const    22.4    2.1            28.7  29.5  29.6  30.1     
 269  053510.7-052628     47   2   2.3  0.96    0.7    0.3  Const   <20.0    0.7            28.8 <28.0  28.8  28.8     
 270  053510.7-052344   4786  43   7.0  0.99   62.1   50.2  Flare    21.1    2.1         *  30.8  30.7  31.0  31.1  v
 271  053510.8-052759    135   4   3.4  0.95    2.1    1.1  LT Var  <20.0    0.7         *  29.2 <28.0  29.2  29.2     
 272  053510.8-052148     23   2   1.9  0.92    0.3    0.2  Const    22.7    3.7                        29.1        f   
 273  053510.9-052246    194   2   1.2  0.91    3.1    1.9  LT Var   21.6    3.4            29.1  29.4  29.6  29.8     
 274  053510.9-052448    331   2   1.8  0.95    6.0    1.7  Pos fl   21.6    1.5            29.5  29.4  29.7  30.0     
 275  053510.9-052224    145   2   1.8  0.94    1.9    1.7  Const    21.6    3.8            29.1  29.5  29.6  29.8     
 276  053511.0-052246     48   0   0.9  0.84    0.8    0.5  Pos fl   22.3    2.6            28.4  29.2  29.3  29.7     
 277  053511.2-052237    270   2   1.8  0.92    1.1    6.4  Flare    22.9    7.1         *  28.0  30.3  30.3  30.8  v
 278  053511.2-051935     52   3   2.8  0.95    0.7    0.5  Const   <20.0    1.6            28.8  28.4  28.9  28.9     
 279  053511.2-051720    216   9   5.0  0.95    3.1    1.8  LT Var   21.4    2.8         *  29.2  29.4  29.6  29.7     
 280  053511.2-052416     12   2   1.8  0.94    0.1    0.2  Const    22.6    0.8                        28.5        f    
 281  053511.3-052115     39   1   1.9  0.94    0.1    0.8  LT Var   22.4    2.8            28.2  29.1  29.2  29.6     
 282  053511.4-051911    802   4   3.1  0.95   11.0    8.6  Flare    21.2    2.0         *  29.8  29.8  30.1  30.2  v
 283  053511.4-051401    186  25  10.4  0.88    4.2         Const    21.6    2.4            29.5  29.7  29.9  30.1     
 284  053511.4-052602   2873   6   4.0  0.98   51.3   13.8  Pos fl   21.4    1.9            30.5  30.5  30.8  31.0  s
 285  053511.4-052351     22   3   1.8  0.92    0.3    0.3  Pos fl   22.9  >10.0                        29.4        f  
 286  053511.5-052106     17   1   2.0  0.93    0.1    0.3  Const    22.6    1.3                        28.8        f   
 287  053511.5-052447     62   2   1.8  0.93    1.0    0.5  Const    22.5    1.7            28.5  29.4  29.4  30.1     
 288  053511.6-052729     57   3   2.9  0.94    0.1    1.3  Pos fl   22.1    4.1            28.5  29.2  29.3  29.5     
 289  053511.6-052421      9   2   1.8  0.95    0.1    0.1  Const   <20.0  < 1.0                        28.0        f s
 290  053511.6-052608     56   2   2.1  0.94    0.9    0.5  Const    22.1    3.1         *  28.5  29.2  29.3  29.6     
 291  053511.6-051657   2883  25   8.3  0.99   29.8   39.2  Pos fl   21.7    1.8         *  30.4  30.5  30.8  31.0     
 292  053511.7-052512    609   2   1.9  0.93   13.6    0.3  Flare    22.6    3.2            29.1  30.5  30.6  31.1  v
 293  053511.7-052340    132   3   1.8  0.96    2.4    0.7  LT Var  <20.0    1.6            29.2  28.8  29.3  29.3  s
 294  053511.7-052333     63   3   1.8  0.92    0.5    1.1  Const    22.6  >10.0           <28.0  29.6  29.7  29.9     
 295  053511.7-051834     51   5   3.6  0.94    0.1    1.2  Flare    21.9  >10.0            28.4  29.2  29.3  29.4  v
 296  053511.7-052156     17   2   1.8  0.94    0.2    0.2  Const   <20.0  >10.0                        28.6        f  
 297  053511.8-052149   3055  34   7.0  0.98   43.1   28.5  Flare    22.6    2.7         *  29.9  31.1  31.1  31.7  v s
 298  053511.8-052731     59   6   4.0  0.97    0.3    1.1  Pos fl   21.6  >10.0         *  28.3  29.1  29.2  29.3     
 299  053511.8-052100    369   1   1.4  0.88    4.7    5.3  Pos fl   22.5    2.3         *  29.1  30.2  30.2  30.8     
 300  053511.8-052103    521   1   1.4  0.89    5.0    9.1  Pos fl   22.1    3.2            29.4  30.1  30.1  30.4     
 301  053511.9-051725    254   9   4.9  0.95    3.7    2.3  Pos fl   21.5    2.8            29.3  29.5  29.7  29.8     
 302  053511.9-051926    445   2   2.3  0.91    5.0    6.7  Const    21.8    2.6            29.5  29.8  30.0  30.2     
 303  053511.9-052249     12   3   1.8  0.93    0.2    0.1  Const    21.9  >10.0                        28.6        f   
 304  053511.9-053155    206  10   8.7  0.90           5.5  Const   <20.0    1.0         *  29.7  28.8  29.7  29.7     
 305  053511.9-052001     37   2   2.5  0.95    0.5    0.3  Const    21.7    2.6            28.4  28.7  28.9  29.1     
 306  053511.9-052254     35   3   1.8  0.94    0.6    0.2  Const    22.4    1.3            28.3  28.9  29.0  29.8     
 307  053511.9-052033   1378   2   2.2  0.94   15.1   19.9  Pos fl   21.9    2.0            30.0  30.3  30.5  30.8     
 308  053512.1-051924     47   1   1.4  0.73    1.0    0.5  Const    21.6    2.9            28.5  28.8  29.0  29.1     
 309  053512.1-052447     16   2   1.8  0.92    0.2    0.2  Const    22.8    1.7                        29.0        f  
 310  053512.1-052456     99   2   1.8  0.93    1.4    1.2  Pos fl   22.6    2.2            28.5  29.6  29.7  30.2     
 311  053512.1-053138     34   9   8.2  0.93           0.5  Const   <20.0    0.7            28.8 <28.0  28.9  28.9     
 312  053512.2-052424     26   2   1.8  0.92    0.5    0.1  LT Var   23.1    6.7                        29.4        f   
 313  053512.2-052347    828   3   1.8  0.96   16.1    2.7  LT Var   20.1    1.3         *  30.1  29.5  30.2  30.2     
 314  053512.2-052045     49   2   2.1  0.95    0.7    0.4  Const    21.6    2.0            28.6  28.7  29.0  29.2     
 315  053512.3-052241     12   3   1.8  0.94    0.1    0.2  Const    22.3    1.1                        28.4        f   
 316  053512.3-052351     29   3   1.2  0.90    0.6    0.1  LT Var   22.0    1.9                        29.0        f   
 317  053512.4-052047     27   2   2.1  0.93    0.4    0.2  Pos fl   22.4  >10.0                        29.2        f   
 318  053512.4-052437     95   2   1.8  0.92    2.2    0.0  Flare    22.7    3.2         *  28.2  29.7  29.7  30.2  v
 319  053512.5-052302     84   3   1.8  0.94    0.7    1.4  Pos fl   22.1    2.2            28.8  29.3  29.4  29.8     
 320  053512.5-052343    413   9   2.7  0.95    7.9    1.6  Pos fl               0.6/2      28.7  28.3  28.5          
 321  053512.6-051945     68   3   2.8  0.96    0.3    1.4  LT Var   21.8    2.1            28.7  28.9  29.1  29.4     
 322  053512.6-052042    195  16   6.1  0.94    2.1    2.5  Pos fl               0.6/2      29.3  28.7  29.4          
 323  053512.6-051632    302  14   6.3  0.95    3.5    3.7  Flare    22.3    2.3            29.1  29.9  30.0  30.4  v s
 324  053512.6-052205     11   2   1.8  0.94    0.2    0.1  Const    22.5    1.4                        28.6        f    
 325  053512.6-052426     11   3   1.8  0.94    0.2    0.1  Const    21.1  >10.0                        28.4        f   
 326  053512.6-052710     74   3   2.7  0.95    1.2    0.5  LT Var   20.5    1.6            28.9  28.5  29.0  29.1     
 327  053512.7-051935     80   3   2.7  0.94    0.8    1.1  Const    21.4    6.0            28.7  29.2  29.3  29.4     
 328  053512.7-051652   1470  11   5.6  0.94   13.1   24.8  Pos fl   21.9    2.2            30.0  30.4  30.5  30.8     
 329  053512.7-051613    401  16   6.6  0.95    5.1    4.4  Flare    21.3    2.5            29.5  29.6  29.8  30.0  v
 330  053512.7-052034    167   2   2.1  0.95    1.0    3.3  Pos fl   21.7    2.8         *  29.1  29.4  29.6  29.8     
 331  053512.8-052038    187   2   2.1  0.96    2.6    1.8  Pos fl  <20.0    1.0            29.3  28.4  29.3  29.3     
 332  053512.8-052043     40   2   2.1  0.94    0.6    0.3  Const    20.8    4.7            28.6  28.8  29.0  29.0     
 333  053512.8-052133   1213   2   1.9  0.92   16.0   15.0  Flare    22.5  >10.0            29.3  30.9  30.9  31.1  v s
 334  053512.8-051523    642  23   7.9  0.94   10.3    4.6  Flare    21.7    1.7            29.8  29.8  30.1  30.4  v
 335  053512.8-052850     51   6   4.2  0.94    0.6    0.5  Const    22.0    0.9            28.8  28.6  29.0  29.7     
 336  053512.9-052351     17   3   1.8  0.93    0.3    0.1  Const   <20.0  >10.0                        28.6        f s
 337  053512.9-052354     27   3   1.8  0.91    0.5    0.1  LT Var   23.2  >10.0                        29.6        f  
 338  053513.0-052200     69   2   1.8  0.96    0.8    0.8  Const    21.4    0.7            28.9 <28.0  29.0  29.3     
 339  053513.0-051547     52  19   7.2  0.94    0.6    0.1  LT Var  <20.0    5.2         *  28.4  28.6  28.8  28.8     
 340  053513.0-051904    510   4   3.2  0.95    5.8    7.0  Flare    21.8    2.3         *  29.6  29.9  30.0  30.3  v
 341  053513.0-052030    268   2   2.2  0.95    2.5    4.3  LT Var   21.8    1.8         *  29.3  29.5  29.7  30.1     
 342  053513.0-052215     63   3   1.8  0.95    1.0    0.5  Const    21.4    1.4            28.9  28.6  29.1  29.2     
 343  053513.0-052153    106   2   1.8  0.94    2.0    0.4  LT Var   22.2    1.2            28.9  29.2  29.4  30.1     
 344  053513.1-052113     19   1   1.9  0.95    0.2    0.2  Const   <20.0    2.6                        28.6        f   
 345  053513.1-052452     15   2   1.4  0.93    0.1    0.2  Const    21.4  >10.0                        28.7        f   
 346  053513.1-052221     39   3   1.8  0.95    0.7    0.2  LT Var   22.0    0.8            28.6  28.3  28.8  29.6     
 347  053513.1-052455     94   2   1.4  0.92    1.1    1.4  Const    21.8    2.6            28.8  29.1  29.3  29.5     
 348  053513.2-052754    169   1   1.4  0.92    1.4    3.0  LT Var               0.1/3   *  28.8  29.8  29.8          
 349  053513.2-052052     19   1   2.0  0.94    0.3    0.1  Const    22.2    1.4                        28.8        f   
 350  053513.2-051730     93   8   4.8  0.94    1.6    0.4  Pos fl   22.0    8.2            28.7  29.5  29.5  29.7     
 351  053513.2-052254    121   3   1.8  0.91    2.5    0.3  LT Var   23.4  >10.0           <28.0  30.2  30.2  30.8     
 352  053513.2-052209     27   2   1.8  0.92    0.4    0.2  Const    22.4  >10.0                        29.4        f   
 353  053513.2-052355      9   3   1.2  0.88    0.1    0.1  Const    22.0    3.0                        28.3        f   
 354  053513.2-052239     74   3   1.8  0.92    0.1    1.9  Pos fl   22.8  >10.0           <28.0  30.0  30.0  30.3     
 355  053513.3-052817     18   4   3.5  0.94    0.2    0.1  Const    22.2    3.0                        28.8        f   
 356  053513.3-052352     24   3   1.8  0.94    0.4    0.2  Const   <20.0  >10.0                        28.8        f s
 357  053513.3-052257     17   3   1.8  0.95    0.3    0.1  Const   <20.0    6.0                        28.6        f   
 358  053513.3-052018    172   2   2.3  0.94    3.0    1.1  LT Var   22.0    2.3            29.1  29.6  29.7  30.0     
 359  053513.3-053047    181   6   4.0  0.73    3.1    2.5  Const    21.0    1.0            29.3  28.5  29.3  29.5     
 360  053513.4-052340    301   4   1.9  0.95    3.0    4.5  LT Var   21.4    2.4            29.3  29.5  29.7  29.8     
 361  053513.4-052107     31   1   1.9  0.95    0.6    0.1  Pos fl   22.3    0.7            28.5  28.5  28.8  30.1     
 362  053513.4-052354      5   0   0.6  0.63    0.2    0.0  Const    22.0    3.0                        28.4        f   
 363  053513.4-052728    255   3   2.9  0.95    4.3    1.7  Flare    20.9    2.1            29.4  29.2  29.6  29.7  v
 364  053513.5-052219     68   3   1.8  0.95    0.8    0.8  Pos fl   20.7    3.1            28.8  28.9  29.2  29.2     
 365  053513.5-052330    556  44   5.2  0.95    5.4    8.5  Pos fl               0.2/1      29.7  29.2  29.8          
 366  053513.5-051709    295  10   5.2  0.95    4.4    2.5  LT Var   21.6    1.7         *  29.4  29.4  29.7  29.9     
 367  053513.5-052757     17   4   3.2  0.95    0.2    0.2  Const   <20.0    2.9                        28.3        f s
 368  053513.5-053057   1350  15   6.5  0.92   11.6   24.0  Flare    21.5    2.6            30.1  30.2  30.4  30.6  v
 369  053513.5-052355    340   3   1.8  0.92    7.3    0.7  Flare    22.7    5.0            28.7  30.4  30.4  30.8  v
 370  053513.5-052400     21   3   1.8  0.93    0.4    0.1  LT Var   22.4    1.8                        28.9        f   
 371  053513.6-052425   2086   5   2.3  0.96    9.9   45.1  Pos fl   21.3    2.6            30.2  30.3  30.6  30.7     
 372  053513.6-052031     51   2   2.2  0.95    0.7    0.4  Const    21.5    1.8            28.8  28.7  29.0  29.2     
 373  053513.6-051745     37   1   1.7  0.54    0.9    0.5  Const    22.6    1.3           <28.0  29.2  29.2  30.2     
 374  053513.6-051954   1178   6   4.0  0.97   21.6    5.2  Flare    22.1    2.5            30.0  30.5  30.6  31.0  v
 375  053513.6-052846    108   6   4.1  0.94    0.1    2.8  LT Var   21.6    4.0            29.1  29.5  29.6  29.8     
 376  053513.6-052255     28   4   1.8  0.93    0.5    0.1  LT Var   22.7    1.9                        29.1        f   
 377  053513.6-051832     32   5   3.6  0.95    0.6    0.0  LT Var   20.1    3.6            28.5  28.6  28.8  28.8     
 378  053513.7-052135    146   2   1.9  0.93    1.8    1.9  Const    22.7    2.3            28.5  29.8  29.9  30.5     
 379  053513.7-052221     30   3   1.8  0.94    0.4    0.3  Const    21.3    6.4            28.4  28.8  28.9  29.0     
 380  053513.7-053024    151  14   6.3  0.95    1.4    2.2  Const    20.7    1.3            29.2  28.6  29.3  29.3     
 381  053513.7-052217     26   3   1.8  0.93    0.3    0.4  Const    22.4    2.8                        29.0        f   
 382  053513.7-051743     10   0   1.1  0.34    0.6    0.0  Const    22.4  >10.0                        28.9        f   
 383  053513.8-052207    634   0   1.0  0.89    8.2    8.6  Const    21.5    2.3            29.8  29.9  30.2  30.3     
 384  053513.8-052202     15   2   1.9  0.94    0.3    0.1  Const    22.0    3.0            28.0  28.5  28.7  28.9  f   
 385  053513.8-051925     18   2   2.5  0.93    0.3    0.1  Const   <20.0    1.9            28.3  28.1  28.5  28.5  f   
 386  053513.8-052209    137   0   1.0  0.87    1.1    2.6  Pos fl   22.2    1.7            29.0  29.6  29.7  30.2     
 387  053513.8-052425     93   3   1.8  0.93    1.4    0.9  Pos fl               2/>10      28.4  29.5  29.6          
 388  053513.9-052229     13   3   1.8  0.92    0.1    0.3  Const    22.8    2.8                        29.0        f   
 389  053513.9-052701     42   1   1.2  0.68    0.9    0.6  Const    22.2  >10.0            28.2  29.4  29.4  29.5     
 390  053513.9-052319     36   5   1.9  0.95    0.5    0.4  Const   <20.0    4.5            28.5  28.6  28.9  28.9     
 391  053513.9-051853     87   4   3.3  0.94    1.1    0.9  Const    21.7    2.9            28.9  29.2  29.4  29.5     
 392  053513.9-052123    250   2   1.9  0.93    2.7    3.7  Const    22.2    3.1            29.1  29.9  30.0  30.3     
 393  053514.0-052520     41   2   1.9  0.96    0.4    0.5  Const   <20.0    1.4            28.6  28.1  28.7  28.7     
 394  053514.0-052636      9   2   2.6  0.96    5.0    7.1  LT Var  <20.0    3.0                        27.9        f s
 395  053514.0-052338    359   4   1.9  0.96    3.9    4.9  Pos fl   21.0    1.4         *  29.5  29.1  29.7  29.8     
 396  053514.0-052012     25   2   2.3  0.93    0.1    0.6  Flare    23.1    1.1                        29.2        f v
 397  053514.0-051951    485   2   2.5  0.96    5.0    7.2  LT Var  <20.0    1.5         *  29.7  29.3  29.9  29.9     
 398  053514.0-052236    218   3   1.8  0.96    1.2    4.4  Pos fl   21.3    1.3            29.4  29.0  29.6  29.8     
 399  053514.0-052222     45   3   1.8  0.92    0.5    0.6  Const    22.6  >10.0           <28.0  29.4  29.4  29.6     
 400  053514.2-052613     17   2   2.1  0.93    0.2    0.2  Const    22.6    2.8                        28.9        f   
 401  053514.2-052004    205   2   2.4  0.95    3.1    1.8  Flare    21.6    2.1            29.3  29.5  29.7  29.9  v
 402  053514.2-052424    358   3   1.8  0.95    3.9    5.1  Pos fl   20.9    2.0         *  29.5  29.3  29.7  29.8     
 403  053514.2-052304    246   5   1.9  0.93    3.8    2.3  LT Var   22.5  >10.0            28.5  30.1  30.1  30.3  s
 404  053514.3-051427     95  21   9.5  0.88    2.0         Const    21.9    5.2            28.9  29.5  29.6  29.8     
 405  053514.3-052308    222   5   1.9  0.94    2.5    3.0  Pos fl   22.3    1.3            29.1  29.6  29.7  30.4  s
 406  053514.3-052317    221   6   1.9  0.92    0.5    5.6  Flare    23.3  >10.0         * <28.0  30.3  30.3  30.8  v s
 407  053514.3-052232    241   3   1.8  0.92    1.4    5.1  Flare                0.1/>10    28.6  30.3  30.3  30.5  v s
 408  053514.3-052235     15   3   1.8  0.93    0.1    0.2  Const   <20.0  >10.0            28.1  28.6  28.7  28.7     
 409  053514.3-052254    135   4   1.8  0.93    2.0    1.3  Const    22.3    3.0            28.7  29.6  29.7  30.0      
 410  053514.3-052219      9   3   1.8  0.92    0.1    0.1  Const    23.1    3.0                        28.6        f s
 411  053514.3-052333    308   6   1.8  0.95    2.7    5.1  Flare    21.5    2.0            29.4  29.4  29.7  29.9  v
 412  053514.3-052323     38   6   1.8  0.95    0.4    0.5  Const   <20.0    3.2            28.4  28.4  28.7  28.7     
 413  053514.4-052903     42   7   4.4  0.95    0.7    0.2  LT Var  <20.0    0.8            28.5 <28.0  28.5  28.5  s
 414  053514.4-052502    354   2   1.8  0.95    5.3    3.2  Pos fl   21.4    1.7            29.5  29.3  29.7  29.9     
 415  053514.4-051824     66   5   3.7  0.93    0.9    0.6  Pos fl   22.3    4.2            28.5  29.5  29.5  29.8     
 416  053514.4-052238    103   3   1.8  0.92    0.4    2.4  LT Var               0.3/1      28.2  29.9  29.9          
 417  053514.5-052630     22   2   2.2  0.93    0.0    0.6  LT Var   23.2    1.1           <28.0  29.2  29.2  30.9     
 418  053514.5-051725   3216   9   4.9  0.94   69.1    4.3  Flare    21.8    4.0            30.4  30.9  31.0  31.2  v
 419  053514.5-052315     70   6   1.8  0.99    0.6    1.1  Const                0.3/3      28.1  29.5  29.5          
 420  053514.5-052302     16   0   0.9  0.86    0.1    0.3  Const    21.7    4.1                        28.7        f   
 421  053514.5-052350     20   4   1.9  0.95    0.3    0.2  Const    21.7    1.4                        28.6        f   
 422  053514.5-052407    131   3   1.8  0.91    2.8    0.2  Flare    23.2  >10.0         * <28.0  30.1  30.1  30.6  v
 423  053514.6-052200     99   3   1.8  0.94    0.1    2.6  Pos fl   22.6    1.5            28.4  29.5  29.5  30.4     
 424  053514.6-051646     47  12   5.7  0.94    0.6    0.2  Const    20.9    2.6            28.6  28.6  28.9  28.9     
 425  053514.6-052233   1648   3   1.7  0.95   15.0   27.1  LT Var   21.3    2.1         *  30.3  30.3  30.6  30.7  s
 426  053514.6-052301    448   5   1.5  0.93    5.0    6.4  Pos fl   21.8    2.3            29.5  29.8  30.0  30.2     
 427  053514.6-052042    261   2   2.2  0.91    4.1    2.4  Pos fl   22.0    2.8            29.2  29.8  29.9  30.2     
 428  053514.6-052210     74   3   1.8  0.94    0.5    1.4  LT Var               4/>10     <28.0  29.9  29.9          
 429  053514.6-052106     34   3   2.2  0.95    0.1    0.8  LT Var   22.0    6.8            28.2  29.0  29.1  29.2     
 430  053514.7-052249     29   4   1.8  0.94    0.3    0.4  Const    21.9  >10.0         *  28.2  29.0  29.1  29.2     
 431  053514.7-052412     50   3   1.8  0.94    0.2    1.0  Pos fl               0.7/>10    28.0  29.7  29.7          
 432  053514.7-052322     99   9   1.9  0.94    1.2    1.3  Const    22.4    1.5            28.7  29.3  29.4  30.1     
 433  053514.7-052229    579   3   1.2  0.88    6.0    9.9  Pos fl   22.8    2.2            28.8  30.6  30.6  31.4     
 434  053514.7-052028     51   2   2.2  0.93    0.3    0.9  LT Var   22.2  >10.0            28.2  29.4  29.4  29.6     
 435  053514.8-052057     11   3   2.2  0.93    0.2    0.1  Const    22.0    4.9                        28.4        f  
 436  053514.8-052406     94   4   1.8  0.92    1.9    0.3  LT Var   22.7  >10.0           <28.0  29.8  29.8  30.1  v
 437  053514.8-052346    221   5   1.9  0.96    3.4    1.9  LT Var   21.1    1.6            29.3  29.1  29.5  29.6     
 438  053514.8-052315    177   9   1.9  0.96    2.7    1.4  Pos fl   20.6    2.3            29.2  29.1  29.4  29.5     
 439  053514.8-052231    172   3   1.2  0.91    2.2    2.3  Pos fl   21.2    4.4         *  29.2  29.4  29.6  29.7     
 440  053514.8-052304     89   6   1.9  0.94    1.4    0.8  Pos fl   22.0    3.4            28.7  29.3  29.4  29.6     
 441  053514.8-052411     27   0   0.5  0.69    0.6    0.3  Const   <20.0    1.1                        28.6        f   
 442  053514.9-052225    625   3   1.8  0.92   10.0    5.5  Pos fl   23.1  >10.0           <28.0  30.7  30.7  31.1     
 443  053514.9-052239   2095   8   2.3  0.96   13.2   41.1  Flare    21.5    2.3         *  30.4  30.5  30.7  30.9  v
 444  053514.9-052412    175   0   0.9  0.88    1.9    2.8  Const    21.1    1.6            29.2  29.0  29.4  29.5     
 445  053514.9-052328    305   9   1.9  0.95    5.1    2.1  LT Var   21.7    2.2            29.4  29.6  29.8  30.0     
 446  053514.9-052339   1781  13   2.3  0.96   21.1   22.8  Const                0.4/2      30.2  30.1  30.4          
 447  053514.9-052417     29   3   1.8  0.93    0.4    0.3  Const    22.0  >10.0                        29.1        f   
 448  053514.9-052159   1735   3   2.0  0.95   17.3   26.7  Flare    21.5    2.0            30.1  30.2  30.5  30.6  v
 449  053515.0-052354     24   5   1.8  0.95    0.3    0.3  Const   <20.0    9.0                        28.8        f    
 450  053515.0-052336      9   0   0.9  0.89    0.1    0.1  Const   <20.0    3.0                        28.3        f s
 451  053515.0-052231    136   3   1.2  0.88    1.4    2.4  Pos fl   22.9  >10.0           <28.0  30.1  30.1  30.4  s
 452  053515.1-052346     60   6   1.9  0.95    1.0    0.4  Pos fl   21.0    3.3            28.8  28.9  29.1  29.2     
 453  053515.1-052229     35   3   1.8  0.93    0.2    0.7  Const                0.1/>10    28.0  29.3  29.3          
 454  053515.1-052238      8   0   0.9  0.86    0.1    0.2  Const   <20.0    3.0                        28.4        f s
 455  053515.1-052201     41   3   1.8  0.95    0.4    0.6  Const    20.6    1.9            28.6  28.4  28.8  28.9     
 456  053515.1-052217    222   3   1.8  0.92    4.4    0.9  Pos fl               0.5/6   *  28.2  30.2  30.2          
 457  053515.1-052254    193   0   0.9  0.86    1.9    3.6  Pos fl   21.6    5.5            29.2  29.7  29.8  29.9     
 458  053515.2-052224    348   3   1.2  0.92    4.1    4.9  Const    21.5    1.4         *  29.4  29.2  29.6  29.9     
 459  053515.2-052318    160  14   1.2  0.89    3.6    0.3  Flare    22.7  >10.0            28.0  30.0  30.0  30.2  v s
 460  053515.2-052737     17   3   3.0  0.92    0.1    0.3  Const    23.1    2.4                        29.1        f   
 461  053515.2-052256   5401   6   2.0  0.96   52.6   83.2  Pos fl   21.4    2.1         *  30.7  30.7  31.0  31.1     
 462  053515.2-052028     45   2   2.2  0.96    0.0    1.1  LT Var   21.2    2.0            28.6  28.6  28.9  29.0     
 463  053515.2-052155     22   2   1.8  0.93    0.1    0.4  Const    21.7  >10.0                        28.8        f   
 464  053515.3-052128     89   2   1.9  0.93    1.9    0.2  Flare    22.5    6.0            28.2  29.6  29.6  29.9  v
 465  053515.3-052225    117   3   1.2  0.92    0.9    2.3  LT Var   20.8    3.3            29.0  29.1  29.3  29.4     
 466  053515.3-053023    349  14   6.2  0.94    5.4    2.7  Pos fl   22.4    3.1            29.0  30.1  30.1  30.6     
 467  053515.3-052747     63   4   3.2  0.94    0.9    0.6  Pos fl   22.3    3.0            28.4  29.3  29.3  29.7     
 468  053515.3-052215   1262   3   1.8  0.94   21.8    8.6  Flare    22.0    3.6            29.8  30.5  30.6  30.8  v
 469  053515.3-052218     71   3   1.5  0.92    1.0    0.6  Pos fl               0.9/>10   <28.0  29.8  29.8          
 470  053515.3-052333    387  14   1.9  0.95    6.2    3.1  LT Var   21.4    1.4            29.5  29.2  29.7  29.9     
 471  053515.3-051901     61   4   3.2  0.95    0.6    0.8  Const    20.6    1.0            28.8 <28.0  28.9  28.9     
 472  053515.3-052559     14   1   2.0  0.95    0.1    0.2  Const    21.3    1.2                        28.5        f   
 473  053515.4-052114    611   2   1.9  0.93   13.4    0.7  Flare    22.2    3.7         *  29.4  30.3  30.3  30.6  v
 474  053515.4-052345    635   6   1.8  0.95    4.8   11.7  Flare    21.4    5.6            29.7  30.1  30.2  30.3  v
 475  053515.4-052722    533   3   2.8  0.95    9.0    3.5  Flare    21.3    2.3            29.7  29.7  30.0  30.1  v
 476  053515.4-051934     18   3   2.7  0.93    0.1    0.3  Const    22.1  >10.0                        28.9        f   
 477  053515.4-052248    189   5   1.5  0.94    2.0    2.9  Const    21.7    2.2            29.3  29.5  29.7  29.9     
 478  053515.5-051738    114   8   4.6  0.94    1.5    1.1  Const    22.2    3.7            28.8  29.7  29.7  30.0     
 479  053515.5-052514   2936   8   3.2  0.97   21.6   53.0  LT Var   21.4    2.1         *  30.5  30.6  30.8  31.0     
 480  053515.5-052246     18   4   1.2  0.91    0.1    0.3  Const   <20.0  >10.0                        28.8        f   
 481  053515.5-051943     21   3   2.7  0.96    0.3    0.2  Const    21.8    0.5                        28.2        f   
 482  053515.6-052402    325   4   1.8  0.95    5.3    2.5  LT Var   20.8    1.2            29.6  29.0  29.7  29.7     
 483  053515.6-052126    378   2   1.9  0.91    4.4    5.5  Const    23.3  >10.0           <28.0  30.5  30.5  31.1     
 484  053515.6-052256   5954  19   2.9  0.97   66.7   79.3  LT Var   21.5    2.5         *  30.7  30.9  31.1  31.2     
 485  053515.6-052815     40   4   3.5  0.95    0.4    0.6  Const    20.7    1.9            28.6  28.4  28.8  28.9     
 486  053515.6-052510     22   2   1.9  0.94    0.1    0.4  Const   <20.0  >10.0                        28.9        f    
 487  053515.6-052339     92   0   0.8  0.83    1.0    1.7  Const    22.6    1.5            28.5  29.5  29.5  30.3     
 488  053515.6-052532     17   2   1.9  0.95    0.0    0.4  LT Var   22.0    7.0                        29.0        f    
 489  053515.7-052628   1339  18   7.0  0.99    3.9   30.4  LT Var   21.6    2.1         *  30.2  30.2  30.5  30.7     
 490  053515.7-051746    268   7   4.4  0.94    3.6    3.0  Pos fl   22.0    2.5            29.3  29.8  29.9  30.2     
 491  053515.7-052411     23   4   1.2  0.92    0.3    0.2  Const    20.3    1.8                        28.5        f   
 492  053515.7-052338     53   0   0.6  0.69    0.0    1.9  Flare    22.3  >10.0           <28.0  29.5  29.5  29.7  v
 493  053515.7-053005    119  12   5.7  0.93    1.9    0.6  LT Var   22.2  >10.0            28.5  29.7  29.8  29.9     
 494  053515.7-051808     24   6   4.2  0.95    0.5    0.0  LT Var   22.3    2.1                        28.9        f  
 495  053515.7-052309  14968   0   1.0  0.88  199.2  202.2  Const                0.9/>10    31.0  31.7  31.8          
 496  053515.7-052140     16   2   1.8  0.95    0.1    0.3  Const   <20.0    4.4                        28.5        f  
 497  053515.8-052853   1554  19   7.3  0.99   30.6    3.1  Flare    21.9    3.6            30.0  30.5  30.7  30.9  v
 498  053515.8-052314  13676  30   1.8  0.95  162.4  178.6  LT Var               1.0/5   *  31.0  31.3  31.5          
 499  053515.8-052245     84   5   1.8  0.95    0.3    2.0  LT Var   20.8    3.4         *  29.0  29.1  29.4  29.4     
 500  053515.8-052318    171  30   1.8  0.95    1.9    2.4  Const    20.5    2.0         *  29.1  28.9  29.3  29.3     
 501  053515.8-052322    184  30   1.8  0.94    1.8    2.9  Const   <20.0  >10.0         *  29.0  29.4  29.5  29.5     
 502  053515.8-052310   1495   0   0.7  0.81    8.6   38.0  Flare    21.7    6.2            30.0  30.6  30.7  30.8  v
 503  053515.8-052431     13   3   1.8  0.92    0.2    0.1  Pos fl   23.3    1.5           <28.0  28.9  28.9  30.3     
 504  053515.8-052301     40   0   0.6  0.72    0.8    0.6  Pos fl   21.1    2.3                        28.8        f  
 505  053515.8-052040     44   2   2.1  0.96    0.6    0.4  Const   <20.0    1.4            28.7  28.2  28.8  28.8     
 506  053515.9-052233     16   4   1.8  0.94    0.2    0.2  Const    20.8    1.7                        28.4        f  
 507  053515.9-052221     50   1   1.8  0.94    0.5    0.7  Const    22.0    2.0            28.5  28.9  29.0  29.4     
 508  053515.9-052349   3965   6   1.7  0.94   56.2   41.8  Flare    21.7    6.6            30.5  31.0  31.2  31.3  v
 509  053515.9-052319     39   0   0.7  0.82    0.6    0.5  Const   <20.0    2.0            28.6  28.4  28.8  28.8     
 510  053516.0-052109    190   2   1.9  0.94    2.0    2.7  Const    21.9    2.1            29.1  29.4  29.6  29.9     
 511  053516.0-052147     94   2   1.9  0.95    1.1    1.1  Const    21.0    1.4            28.9  28.5  29.1  29.1     
 512  053516.0-052550     29   1   2.0  0.96    0.1    0.6  LT Var  <20.0    0.7                        28.7        f  
 513  053516.0-052353    302   6   1.3  0.90    2.9    5.2  LT Var   22.4    4.1            29.0  30.1  30.1  30.5     
 514  053516.0-052254    355   6   1.8  0.93    0.7    9.1  LT Var   22.7  >10.0            28.5  30.4  30.4  30.7     
 515  053516.0-051944     38   3   2.7  0.92    0.6    0.2  Const    23.1  >10.0           <28.0  29.5  29.5  29.9     
 516  053516.0-051458    428  17   8.6  0.91    9.8         Const    21.3    1.5            29.9  29.6  30.1  30.2     
 517  053516.0-052323    321   0   0.9  0.86    3.8    5.1  Const    22.3  >10.0            28.8  30.1  30.1  30.3     
 518  053516.0-052411    115   4   1.8  0.95    1.7    1.1  Const    21.1    1.3            29.1  28.7  29.2  29.4     
 519  053516.0-052307   1427  14   1.7  0.95   22.8   11.5  Pos fl   21.5    2.5            30.0  30.2  30.4  30.6     
 520  053516.0-052036   1020   2   2.3  0.96   16.9    7.2  Pos fl   21.4    2.0            29.9  29.9  30.2  30.4     
 521  053516.1-052314     77   0   0.7  0.80    1.4    0.9  Pos fl   20.9  >10.0            28.7  29.3  29.4  29.4     
 522  053516.1-052456    302   2   1.8  0.94    5.7    1.4  Flare    21.5    5.2            29.4  29.9  30.0  30.1  v
 523  053516.1-052237     54   4   1.8  0.95    0.3    1.1  LT Var   21.6    1.8            28.8  28.8  29.1  29.3     
 524  053516.2-052833    140   5   3.8  0.94    1.6    1.9  Const    21.7    3.9            29.0  29.4  29.5  29.7     
 525  053516.2-052132     40   2   1.9  0.94    0.6    0.3  Pos fl   21.2    8.0            28.5  28.9  29.0  29.0     
 526  053516.2-052110    112   2   1.2  0.88    2.2    0.7  LT Var   20.7    3.1            28.9  29.0  29.3  29.3     
 527  053516.2-052224     23   3   1.8  0.93    0.3    0.2  Const    21.9  >10.0                        29.0        f  
 528  053516.2-052210    230   3   1.8  0.92    2.1    4.0  Pos fl   22.8    2.8            28.3  30.0  30.0  30.6     
 529  053516.2-052316    447   0   0.9  0.87    2.1   10.9  Flare    22.4    2.7            29.2  30.2  30.2  30.6  v
 530  053516.2-052934     22   9   5.0  0.93    0.2    0.2  Const    22.4  >10.0                        28.9        f  
 531  053516.2-052109    237   2   1.2  0.87    4.1    2.1  Flare    21.7    2.3            29.3  29.5  29.7  29.9  v
 532  053516.2-052306     11   0   0.7  0.81    0.1    0.2  Const   <20.0  >10.0                        28.5        f  
 533  053516.3-051744     53   7   4.5  0.94    0.8    0.3  LT Var   21.6    4.7            28.5  29.0  29.1  29.2     
 534  053516.3-053101     22   7   4.5  0.77    0.1    0.4  Const    21.0    0.7                        28.3        f  
 535  053516.3-052025     29   2   2.2  0.95    0.4    0.3  Const   <20.0    2.3                        28.7        f  
 536  053516.3-052509    196   2   1.9  0.95    0.3    5.0  Flare    21.3    2.2            29.4  29.4  29.7  29.8  v
 537  053516.3-052437     32   3   1.8  0.93    0.1    0.7  LT Var   22.2    2.9            28.4  29.2  29.2  29.6     
 538  053516.3-052403    734   4   1.8  0.95   11.3    6.5  LT Var   21.4    2.0            30.1  30.1  30.4  30.5     
 539  053516.3-052150     33   2   1.8  0.96    0.5    0.2  Const    22.1    0.3            28.5 <28.0  28.5  30.1     
 540  053516.4-052212     51   0   1.0  0.83    0.8    0.5  Pos fl   23.1  >10.0           <28.0  29.6  29.6  30.0     
 541  053516.4-051537    429  20   7.4  0.94    6.8    3.2  LT Var   21.6    2.2            29.6  29.8  30.0  30.2     
 542  053516.4-052322  21596            0.02                LT Var               0.3/1.6    33.2  32.7  33.3        s
 543  053516.4-052235     82   4   1.8  0.95    1.3    0.7  Pos fl   22.1    0.8            28.9  28.7  29.1  30.0     
 544  053516.5-052256     86   9   1.8  0.93    1.5    0.5  LT Var   22.3    3.1            28.6  29.5  29.5  29.9     
 545  053516.5-052517     12   2   1.9  0.94    0.1    0.2  Const   <20.0    4.8                        28.4        f  
 546  053516.5-052054     12   1   2.0  0.91    0.0    0.3  Const    22.6  >10.0                        28.9        f  
 547  053516.3-052509   1137   4   1.7  0.95   23.6    2.4  Flare    21.5    3.3            30.2  30.5  30.7  30.8  v
 548  053516.6-052115     19   2   1.9  0.95    0.2    0.3  Const    17.5    6.7                        28.6        f  
 549  053516.6-052316    150   0   0.9  0.87    2.2    1.8  Const    21.5    5.2            29.1  29.5  29.7  29.8     
 550  053516.6-051935     76   3   2.7  0.93    0.9    0.9  Const    22.7    1.7            28.2  29.5  29.5  30.3     
 551  053516.6-051723    275   9   4.9  0.94    1.9    5.1  Flare    22.1    1.8            29.3  29.7  29.8  30.2  v
 552  053516.7-052231    120   0   1.0  0.90    2.4    0.5  Pos fl   21.4    2.2            29.0  29.0  29.3  29.4     
 553  053516.7-052019     70   2   2.3  0.94    0.9    0.8  Flare    21.9    3.1            28.7  29.1  29.2  29.5  v
 554  053516.7-052316    190   0   0.9  0.87    2.3    3.0  Flare    22.1    2.4            29.1  29.7  29.8  30.1  v
 555  053516.7-052327    208   0   0.9  0.89    1.9    3.8  LT Var   21.1    1.6            29.4  29.2  29.6  29.7     
 556  053516.7-052404   1208   4   1.7  0.95   12.6   17.9  LT Var   21.5    1.8            30.3  30.3  30.6  30.8     
 557  053516.8-052341     17   0   1.0  0.88    0.3    0.1  Const    22.6    1.4                        29.0        f   
 558  053516.8-051653     25  11   5.6  0.94    0.2    0.1  Const   <20.0    3.7                        28.5        f  
 559  053516.8-053057     15   7   4.3  0.74    0.1    0.1  Const    22.7  >10.0                        28.9        f  
 560  053516.8-051901     48   4   3.2  0.93    0.7    0.4  Pos fl   22.4    4.6            28.2  29.3  29.3  29.6     
 561  053516.8-052307     37  14   1.8  0.95    0.4    0.4  Const   <20.0    9.2            28.4  28.6  28.8  28.8     
 562  053516.8-052709     22   3   2.7  0.94    0.2    0.4  Const    22.4    1.8            28.1  28.8  28.9        f  
 563  053516.9-052222    402   3   1.2  0.92    5.9    4.3  Pos fl   21.3    1.7         *  29.5  29.3  29.7  29.9     
 564  053516.9-052220     68   0   0.9  0.86    0.2    1.7  LT Var   21.4    1.5            28.8  28.6  29.0  29.2     
 565  053516.9-052547   1165   3   2.6  0.96    3.6   27.5  Flare    21.3    2.0            30.0  30.0  30.3  30.4  v
 566  053516.9-052059     19   1   1.8  0.95    0.2    0.2  Const   <20.0    1.6                        28.4        f  
 567  053516.9-052129     18   0   0.7  0.73           0.7  Const    20.9    1.0            30.8  30.0  30.8  30.9     
 568  053516.9-052857     66   7   4.4  0.95    0.9    0.5  Const    21.4    2.3            28.7  28.8  29.0  29.2     
 569  053516.9-051840     83   4   3.5  0.94    1.0    1.0  Const                0.1/2      28.7  29.3  29.4          
 570  053516.9-052337     62  14   1.8  0.95    0.3    1.3  LT Var   21.0    2.4            28.8  28.8  29.1  29.1     
 571  053516.9-052248     30   5   1.3  0.92    0.3    0.4  Const    21.8    2.4            28.5  28.8  29.0  29.2     
 572  053516.9-052300    293   9   1.8  0.95    6.0    0.7  Pos fl   21.6    3.2         *  29.4  29.7  29.9  30.1     
 573  053517.0-052233   3555  15   3.2  0.97   36.3   51.7  Pos fl   21.5    2.1         *  30.5  30.6  30.8  31.0     
 574  053517.0-052339    362  14   1.8  0.95    1.9    7.8  Flare    21.3    4.0            29.6  29.8  30.0  30.1  v
 575  053517.0-052123     20   2   1.9  0.95    0.2    0.3  Const   <20.0    1.6                        28.5        f  
 576  053517.0-052334   1830  30   1.8  0.93   17.8   29.8  Pos fl   22.2    3.7            30.1  30.9  31.0  31.3     
 577  053517.1-052458     33   2   1.8  0.95    0.3    0.5  Const   <20.0    1.7            28.5  28.2  28.7  28.7     
 578  053517.1-052250     46   5   1.8  0.95    0.3    0.9  Pos fl  <20.0    3.1            28.8  28.8  29.1  29.1     
 579  053517.1-052129     64   2   1.9  0.94    0.4    1.3  LT Var   21.5    3.9            28.7  29.0  29.1  29.3     
 580  053517.1-051813     53   6   3.9  0.93    0.5    0.8  Const    22.5    4.2            28.1  29.4  29.4  29.8     
 581  053517.1-052645     41   2   2.5  0.95    0.6    0.4  Const   <20.0    2.1         *  28.5  28.3  28.7  28.7     
 582  053517.2-052131   1909   2   1.7  0.94   15.3   34.7  Flare    21.5    2.4            30.2  30.3  30.5  30.7  v s
 583  053517.2-052027     33   2   2.2  0.95    0.4    0.4  Const   <20.0    3.1            28.5  28.5  28.8  28.8     
 584  053517.2-052316    724  30   1.8  0.96    5.3   13.2  Pos fl   20.5    0.6            30.1  28.6  30.1  30.1     
 585  053517.2-052423     33   3   1.8  0.95    0.3    0.5  Const   <20.0    2.4            28.5  28.4  28.8  28.8     
 586  053517.3-052544   1156   1   1.7  0.94   13.4   15.8  Pos fl               0.7/2   *  30.0  29.8  30.2          
 587  053517.3-052051      8   1   2.0  0.93    0.1    0.1  Const    22.6    3.0                        28.6        f s
 588  053517.3-052304     22   9   1.8  0.95    0.1    0.5  Const   <20.0    2.2                        28.5        f  
 589  053517.3-052245     23   4   1.8  0.94    0.1    0.5  Const    21.1  >10.0                        28.9        f  
 590  053517.3-052400     56   4   1.8  0.94    0.6    0.8  Const    22.1    2.4         *  28.7  29.3  29.4  29.7     
 591  053517.3-052413     27   3   1.8  0.95    0.3    0.3  Const    20.4    2.3                        28.7        f  
 592  053517.3-052203    140   3   1.8  0.92    1.6    2.0  Const    22.8    2.2            28.0  29.8  29.8  30.5     
 593  053517.3-052014    927   2   2.4  0.95   13.5    9.0  Flare    21.7    2.0            29.8  30.0  30.2  30.5  v
 594  053517.3-053026    239  14   6.3  0.95    2.9    2.6  Pos fl  <20.0    1.0         *  29.4  28.5  29.4  29.4     
 595  053517.4-052315     17   0   0.7  0.84    0.1    0.4  Const   <20.0    0.8                        28.5        f  
 596  053517.4-052321   1863  14   1.7  0.94   28.5   17.0  Pos fl   21.6    3.8         *  30.2  30.6  30.8  30.9     
 597  053517.4-052417     34   3   1.8  0.95    0.3    0.5  Const    21.4    1.4            28.6  28.3  28.8  28.9     
 598  053517.5-051822     21   5   3.8  0.94    0.3    0.1  Const    22.4    1.8                        28.8        f  
 599  053517.5-052106     85   1   2.0  0.93    1.2    0.9  Pos fl   22.4    2.5            28.5  29.4  29.5  29.9     
 600  053517.5-052542    539   1   1.4  0.91    7.2    6.6  Pos fl   21.6    3.9            29.5  29.9  30.1  30.2     
 601  053517.5-052145    358   2   1.9  0.93    1.1    8.8  Flare    22.2    4.3         *  29.1  30.0  30.1  30.3  v s
 602  053517.5-052256     67   6   1.8  0.95    0.3    1.5  LT Var   21.6    3.3            28.9  29.2  29.4  29.5     
 603  053517.5-051928    337   3   2.9  0.94    3.7    4.8  Pos fl   22.1    2.4         *  29.3  29.8  29.9  30.3     
 604  053517.5-051740   3736  22   7.8  0.99   50.2   36.8  Pos fl               1/2.4      30.4  31.0  31.1          
 605  053517.5-051832    220   2   2.2  0.76    0.9    6.5  LT Var   22.4    2.0         *  28.9  29.7  29.8  30.3     
 606  053517.6-052153    545   2   1.9  0.94    1.3   13.7  Flare    22.2    2.9            29.4  30.2  30.3  30.6  v
 607  053517.6-052207     24   3   1.8  0.95    0.2    0.4  Const    22.1    0.6                        28.6        f   
 608  053517.6-052454    451   2   1.8  0.95    9.0    1.2  Flare    21.1    2.1         *  29.6  29.5  29.8  29.9  v
 609  053517.7-052314     15   0   0.6  0.72    0.0    0.6  LT Var   21.9    0.7                        28.5        f   
 610  053517.7-051833    317   1   1.7  0.65    0.3   12.4  LT Var   22.4    2.5         *  29.2  30.0  30.1  30.5     
 611  053517.7-052230     14   3   1.8  0.94    0.1    0.3  Const    21.4    3.4                        28.6        f   
 612  053517.7-053201     89  10   8.9  0.91           2.0  Const    20.9    2.2            29.3  29.2  29.5  29.6     
 613  053517.7-052342    202   0   0.9  0.85    0.2    6.0  Flare    22.2    3.2            29.1  29.9  30.0  30.3  v
 614  053517.7-052344     61   0   0.7  0.83    1.0    0.7  Pos fl   21.2    1.3            28.9  28.5  29.0  29.2     
 615  053517.7-052440     36   3   1.8  0.95    0.6    0.2  Pos fl   21.3    1.9            28.5  28.4  28.8  28.9     
 616  053517.8-052219     13   3   1.8  0.94    0.2    0.1  Const    22.4    1.0                        28.5        f   
 617  053517.7-052342    145   9   1.8  0.94    0.3    3.6  Flare                0.5/>10    28.9  29.8  29.9        v
 618  053517.8-052430     51   3   1.8  0.96    0.7    0.4  Const    20.4    1.3            28.7  28.1  28.8  28.8     
 619  053517.8-052054    211   1   2.0  0.95    1.9    3.4  LT Var   21.4    1.9         *  29.3  29.2  29.5  29.7     
 620  053517.8-052303    210   6   1.8  0.94    2.4    2.9  Flare    21.7    6.0            29.2  29.8  29.9  30.0  v
 621  053517.8-052202     33   3   1.4  0.91    0.4    0.4  Const    22.1    3.4            28.3  29.0  29.1  29.4      
 622  053517.9-051834   1419   2   2.6  0.84    8.2   34.4  Pos fl   22.3    2.8            29.9  30.7  30.7  31.1      
 623  053517.9-052506     61   2   1.9  0.95    0.9    0.4  Flare   <20.0  >10.0            28.5  29.0  29.1  29.1  v s
 624  053517.9-052533     59   2   1.9  0.96    0.8    0.6  Pos fl   21.0    1.0            28.8  28.1  28.9  29.0     
 625  053517.9-052521    147   2   1.9  0.95    1.4    2.3  Pos fl   21.1    2.0         *  29.0  28.9  29.3  29.4     
 626  053517.9-052245   9016  40   4.9  0.98   24.0  212.5  Flare    21.5    5.8            31.1  31.5  31.7  31.8  v p
 627  053517.9-052335     47   0   1.0  0.90    0.6    0.7  Const    21.3    2.0            28.6  28.6  28.9  29.0     
 628  053517.9-052934    971   9   5.1  0.95    8.6   16.1  Pos fl   20.5    1.3         *  30.0  29.5  30.1  30.1     
 629  053517.9-052650     29   2   2.5  0.95    0.1    0.6  LT Var   20.8    2.7                        28.7        f  
 630  053517.9-053032     57  15   6.5  0.95    0.7    0.3  LT Var  <20.0    7.1            28.6  28.8  29.0  29.0     
 631  053518.0-051533    237   2   2.5  0.41    9.5    3.3  Pos fl   21.9    2.5            29.4  29.7  29.9  30.1     
 632  053518.0-051613   2572  14   6.3  0.93   11.4   58.4  Flare    22.0    2.7            30.2  30.8  30.9  31.2  v
 633  053518.0-052403    147   0   1.0  0.88    2.8    0.9  Pos fl   22.2    2.6            29.1  29.7  29.8  30.1     
 634  053518.0-052205    762   3   1.8  0.94    8.5   10.8  Pos fl   22.3    1.6            29.8  30.3  30.4  31.0     
 635  053518.0-052056     17   1   1.2  0.81    0.1    0.4  Const    22.9    2.3                        29.0        f   
 636  053518.0-052401    258   4   1.2  0.93    4.8    1.4  Pos fl   20.9    1.5         *  29.4  29.1  29.6  29.7     
 637  053518.0-051538    541   2   2.5  0.43   23.0    4.8  Flare    21.5    3.2         *  29.7  29.9  30.1  30.3  v
 638  053518.1-052825     45   5   3.8  0.95    0.6    0.3  Const   <20.0    5.9            28.5  28.7  28.9  28.9     
 639  053518.1-052756     16   4   3.4  0.95    0.3    0.0  LT Var   21.8    2.5                        28.5        f   
 640  053518.1-052954    105  11   5.5  0.95    1.7    0.5  LT Var  <20.0    1.9            29.0  28.7  29.1  29.1     
 641  053518.2-052335   2016  13   2.3  0.95    7.0   47.1  Flare    21.6  >10.0         *  30.1  30.8  30.8  30.9  v
 642  053518.2-052430     95   3   1.8  0.95    0.5    2.0  Flare    21.3    2.8            28.9  29.0  29.3  29.4  v
 643  053518.2-052346     19   5   1.8  0.94    0.3    0.2  Const   <20.0  >10.0                        28.5        f   
 644  053518.2-053144     75   9   8.4  0.94           1.7  Pos fl   22.5    3.7            28.7  29.9  29.9  30.3     
 645  053518.2-052846    305   6   4.2  0.95    4.7    2.5  Flare    20.7    2.2         *  29.5  29.3  29.7  29.7  v
 646  053518.2-052315     35   6   1.8  0.94    0.4    0.4  Const    21.6    3.6            28.4  28.7  28.9  29.0     
 647  053518.2-051745     63   8   4.6  0.94    0.6    0.9  Pos fl   21.0  >10.0            28.4  29.0  29.1  29.1     
 648  053518.2-052307     31   6   1.8  0.94    0.4    0.3  Const    21.4    3.5            28.4  28.6  28.8  28.9     
 649  053518.3-052404    132   4   1.8  0.96    2.3    0.7  Pos fl               0.2/1      29.4  28.1  29.4          
 650  053518.3-052426     51   3   1.8  0.96    0.5    0.8  Pos fl   20.9    1.6            28.7  28.3  28.8  28.9     
 651  053518.3-052237   5352  21   4.0  0.98   38.0   96.7  Pos fl               0.9/4      30.8  31.0  31.2          
 652  053518.4-052016     31   2   2.4  0.94    0.4    0.3  Const    21.9    1.9            28.4  28.6  28.8  29.1     
 653  053518.4-052020     70   2   2.4  0.94    0.9    0.8  Const    21.6    2.7            28.7  28.9  29.1  29.3     
 654  053518.4-052407     58   3   1.8  0.95    0.8    0.5  Pos fl   20.9    1.6            28.8  28.5  29.0  29.1     
 655  053518.4-052329     38   6   1.8  0.94    0.3    0.7  Const    21.4    4.1            28.4  28.7  28.8  28.9     
 656  053518.5-051637   4409  30   9.0  0.99   57.0   46.2  Flare                1.0/3      30.7  30.5  30.9        v
 657  053518.5-052042    393   2   2.2  0.94    5.2    4.5  Flare    21.7    2.4         *  29.5  29.7  29.9  30.1  v
 658  053518.5-052625    148   2   2.3  0.94    3.1    0.4  LT Var   22.3    2.3         *  28.8  29.5  29.6  30.0     
 659  053518.5-052150     18   2   1.9  0.94    0.1    0.3  Const    22.5    1.2                        28.9        f  
 660  053518.5-052232     17   3   1.8  0.95    0.2    0.2  Const   <20.0    5.1                        28.6        f  
 661  053518.5-051820    265   1   2.0  0.71    4.6    4.1  Pos fl  <20.0    1.7         *  29.4  29.0  29.5  29.5     
 662  053518.6-052313   2274  93   7.0  0.99   45.5    3.8  Flare                0.1/4      29.9  30.9  30.9        v
 663  053518.6-052033   3504   1   1.8  0.92   38.8   52.5  LT Var   21.7    2.6         *  30.5  30.8  30.9  31.2     
 664  053518.7-052256    456   4   1.8  0.94    3.5    8.5  Pos fl   22.0    2.1            29.6  30.0  30.1  30.5     
 665  053518.7-051905    597   4   3.2  0.92   13.6    0.3  Flare    23.2  >10.0           <28.0  30.7  30.7  31.2  v s
 666  053518.7-051517     25  15   8.1  0.93    0.3         Const    21.1    3.0            28.2  28.3  28.6  28.7     
 667  053518.7-052202     66   2   1.9  0.95    0.4    1.2  Pos fl   21.6    1.8                        29.2        f   
 668  053518.8-052222     69   3   1.8  0.94    0.2    1.7  LT Var   21.8    2.5            28.7  29.1  29.2  29.5     
 669  053518.8-052141    876   2   1.9  0.95    3.6   19.9  Flare    21.4    2.0         *  30.0  30.0  30.3  30.5  v
 670  053518.8-051728     23   4   3.5  0.83    0.3    0.2  Const    21.0    3.6                        28.6        f   
 671  053518.8-052328     51   5   1.8  0.94    0.4    0.9  Const    21.2    8.6            28.6  29.0  29.1  29.2    
 672  053518.8-052417     24   3   1.8  0.95    0.3    0.3  Const    21.6    1.3                        28.5        f  
 673  053518.8-052307     21   4   1.8  0.94    0.4    0.1  Const    22.0    5.9                        28.7        f  
 674  053518.9-051445    107  19   9.1  0.89    2.3         Const   <20.0    5.5            29.2  29.4  29.6  29.6     
 675  053518.9-052052    242   3   2.1  0.94    2.2    4.0  Pos fl   21.9    2.6            29.3  29.8  29.9  30.2     
 676  053518.9-051613    993  16   6.7  0.95   13.3   10.7  Flare   <20.0    1.1         *  30.0  29.2  30.1  30.1  v
 677  053518.9-052218    292   3   1.8  0.94    2.6    4.9  Pos fl   22.1    1.6         *  29.3  29.7  29.8  30.3     
 678  053518.9-052322    108   5   1.8  0.95    0.6    2.2  LT Var   21.1    2.4            29.0  28.9  29.3  29.3     
 679  053518.9-052107    101   1   2.0  0.95    0.2    2.5  Pos fl   21.4    2.1            29.0  29.1  29.3  29.5     
 680  053519.0-052821     25   5   3.8  0.94    0.3    0.2  Const    21.6    6.8                        28.7        f  
 681  053519.0-052502     25   2   1.9  0.96    0.4    0.2  Pos fl  <20.0    1.0                        28.5        f  
 682  053519.0-052349     28   4   1.8  0.93    0.4    0.2  Const   <20.0  >10.0                        28.9        f  
 683  053519.1-052112     16   1   2.0  0.92    0.1    0.3  Const    22.2  >10.0                        29.1        f  
 684  053519.1-052327    277   4   1.8  0.95    4.3    2.4  LT Var   21.4    1.7            29.3  29.2  29.6  29.7     
 685  053519.1-052143     18   2   1.9  0.95    0.1    0.3  Const    22.1    1.7                        28.8        f  
 686  053519.1-052118     28   2   2.0  0.91    0.1    0.7  Pos fl   23.5    0.9                        29.3        f  
 687  053519.1-053104    115  19   7.3  0.94    1.3    1.0  Const    20.9    9.6            28.8  29.2  29.3  29.4     
 688  053519.2-052250    716   3   1.8  0.95    6.3   12.0  LT Var   21.8    1.9            29.9  30.0  30.3  30.5     
 689  053519.3-052007    558   2   2.5  0.94    4.2   10.4  Pos fl   22.0    2.8            29.6  30.2  30.3  30.6     
 690  053519.3-052306     25   4   1.8  0.93    0.3    0.3  Const    21.8    7.1                        28.9        f  
 691  053519.3-052542    348   1   2.0  0.92    2.2    7.3  Flare    23.0  >10.0           <28.0  30.4  30.4  30.7  v s
 692  053519.5-052104     19   3   2.1  0.96    0.1    0.3  Const    22.0    0.4                        28.4        f  
 693  053519.5-052149    448   2   1.9  0.93    4.6    7.0  Flare    22.5  >10.0            28.8  30.4  30.4  30.6  v
 694  053519.6-052357    418   3   1.8  0.95    4.7    5.8  Flare    21.4    2.4            29.6  29.7  30.0  30.1  v
 695  053519.6-051702    652   5   3.7  0.80   10.7    8.0  Pos fl   22.3    2.0            29.5  30.3  30.4  30.9     
 696  053519.6-052303     41   3   1.8  0.93    0.4    0.6  Const    21.9    5.4            28.5  29.1  29.2  29.4     
 697  053519.6-052507     48   2   1.9  0.93    0.1    1.3  LT Var   22.7    1.9            28.0  29.3  29.3  30.0     
 698  053519.6-052001     18   2   2.6  0.94    0.1    0.4  Const    22.2    2.2                        28.9        f  
 699  053519.6-052426    182   3   1.8  0.94    2.1    2.4  Const    21.7    2.2            29.1  29.3  29.5  29.8     
 700  053519.6-053037    126   5   3.7  0.72    2.7    1.1  LT Var  <20.0  >10.0            29.0  29.3  29.5  29.5     
 701  053519.7-052110     22   1   2.0  0.92    0.2    0.3  Const    22.8  >10.0                        29.3        f   
 702  053519.7-052155      9   2   1.9  0.94    0.1    0.1  Const    22.0    3.0                        28.3        f  
 703  053519.7-052029     27   2   2.4  0.95    0.4    0.2  Const    21.8    1.4                        28.8        f  
 704  053519.8-052221    253   3   1.8  0.93    0.9    6.1  Flare    22.2    7.0         *  28.9  29.9  30.0  30.2  v
 705  053519.8-052447     40   2   1.9  0.95    0.4    0.5  Const    21.2    4.4            28.5  28.7  28.9  29.0     
 706  053519.9-051535    181  22   7.7  0.93    2.3    1.7  Const                0.2/>10    29.0  29.9  30.0        s
 707  053519.9-052154     48   2   1.9  0.93    0.6    0.6  Const    22.4    2.3            28.2  29.2  29.2  29.7     
 708  053519.9-051847     21   4   3.5  0.95    0.2    0.2  Const   <20.0    4.3                        28.6        f  
 709  053520.0-052233     16   3   1.8  0.95    0.2    0.2  Const    20.9    2.9                        28.4        f  
 710  053520.0-052537    383   1   2.0  0.95    4.7    4.8  Const    21.5    2.3         *  29.5  29.6  29.8  30.0     
 711  053520.0-052522    133   2   2.0  0.93    0.2    3.4  LT Var   22.7    2.5            28.2  29.8  29.8  30.4     
 712  053520.0-051508     83  17   8.5  0.91    1.8         Const    22.1  >10.0            28.6  29.7  29.7  29.8  s
 713  053520.0-052514    235   2   1.9  0.94    3.9    1.7  Flare    22.0    3.2         *  29.1  29.7  29.8  30.0  v
 714  053520.0-052226     97   3   1.8  0.95    1.5    0.8  Pos fl   21.2    2.7            28.9  29.0  29.3  29.4     
 715  053520.0-052038    131   2   2.3  0.93    2.9    0.0  LT Var   22.9    1.4         *  28.1  29.7  29.8  30.8  s
 716  053520.0-052106   3685   3   2.3  0.93   54.8   36.7  Flare                0.2/3   *  30.3  31.0  31.1        v
 717  053520.1-053220     27  12   9.6  0.89           0.2  Const   <20.0    3.3                        28.8        f  
 718  053520.1-052043    380   2   2.2  0.94    3.5    6.2  Pos fl   22.0    2.9         *  29.4  29.9  30.0  30.3     
 719  053520.1-052604     77   2   2.2  0.94    1.0    0.8  Pos fl   21.9    2.3            28.7  29.1  29.2  29.5     
 720  053520.1-051959     35   3   2.7  0.95    0.2    0.7  Const    21.7    2.7            28.5  28.8  29.0  29.2     
 721  053520.1-052133    761   2   1.9  0.95   10.1    8.6  Const    21.5    2.0            29.8  29.8  30.1  30.3     
 722  053520.1-052639   4954  18   7.0  0.99   30.0   94.4  Flare    21.2    2.8         *  30.7  30.8  31.0  31.1  v
 723  053520.1-052228     71   3   1.4  0.93    0.9    0.8  Pos fl   21.2    2.7            28.7  28.8  29.1  29.2     
 724  053520.1-052842    225   6   4.2  0.95    0.6    5.3  Flare   <20.0    2.1            29.3  29.2  29.6  29.6  v
 725  053520.1-052308     51   3   1.8  0.94    0.7    0.5  Const    21.3  >10.0            28.5  29.1  29.2  29.2     
 726  053520.1-051944     56   3   2.8  0.94    0.4    1.0  LT Var   22.4    2.3            28.5  29.5  29.5  30.0     
 727  053520.2-053039    437   7   4.3  0.79    9.3    2.9  Pos fl   21.5    2.4            29.6  29.7  30.0  30.1     
 728  053520.2-052057   1895   4   2.9  0.96   27.8   17.6  Pos fl   21.8    2.2            30.2  30.4  30.6  30.9     
 729  053520.2-052503     11   2   1.9  0.93    0.1    0.2  Const    22.0  >10.0                        28.6        f   
 730  053520.3-051957     10   1   1.5  0.77    0.0    0.2  Const    23.1    0.7                        28.8        f   
 731  053520.3-052617    579   2   2.3  0.95    0.4   15.4  Flare    21.3    3.1            29.7  29.8  30.1  30.2  v
 732  053520.4-052213    222   2   1.9  0.95    2.7    2.8  Flare    21.5    1.7            29.3  29.2  29.6  29.8  v
 733  053520.4-052329   1084   3   1.8  0.95   16.4    9.9  Pos fl   21.6    2.0            29.9  30.0  30.3  30.5     
 734  053520.4-051714    564  10   5.3  0.94    9.3    4.1  Flare    21.9    2.6            29.6  30.0  30.1  30.4  v
 735  053520.5-052141    112   2   1.9  0.95    0.8    2.1  Flare    21.4    2.6            28.9  29.1  29.3  29.5  v
 736  053520.5-052052    142   2   2.2  0.94    1.4    2.3  Pos fl   21.9    2.9            28.9  29.5  29.6  29.8     
 737  053520.5-052420     10   3   1.9  0.94    0.0    0.2  Const    22.2    2.6           <28.0  28.3  28.3        f   
 738  053520.6-052043    341   2   2.3  0.95    4.9    3.3  LT Var   21.7    2.1            29.4  29.6  29.8  30.0     
 739  053520.6-052446    111   2   1.9  0.94    1.6    1.1  Const    22.2    2.5            28.7  29.4  29.5  29.9     
 740  053520.6-052123     13   2   2.0  0.93    0.2    0.1  Const    21.9    2.8                        28.5        f   
 741  053520.6-051927     13   4   3.1  0.93    0.1    0.3  Const    22.9    1.0                        28.8        f  
 742  053520.6-052245     54   3   1.8  0.94    0.5    0.8  Const    22.0    2.4            28.5  29.0  29.1  29.5     
 743  053520.6-052353    404   3   1.8  0.95    5.5    4.4  Pos fl   21.3    1.9         *  29.5  29.5  29.8  29.9     
 744  053520.6-052510     13   2   1.9  0.96    0.1    0.2  Const   <20.0    0.9                        28.2        f   
 745  053520.7-052616     17   2   2.4  0.96    0.2    0.2  Const    21.6    0.4                        28.3        f   
 746  053520.7-052144   6020   5   2.9  0.96   77.8   69.1  LT Var   21.6    2.5            30.7  30.9  31.1  31.3     
 747  053520.7-052155     62   2   1.9  0.95    0.9    0.5  Const    21.8    0.8            28.8  28.3  28.9  29.5     
 748  053520.8-051549   1918  20   7.4  0.94   20.9   27.3  Flare    22.0    2.9         *  30.1  30.6  30.7  31.0  v
 749  053520.8-052113     11   3   2.1  0.95    0.2    0.1  Const    22.1    0.8                        28.1        f   
 750  053520.8-052130    196   2   2.0  0.95    2.2    2.7  Pos fl   22.0    0.7            29.2  28.7  29.4  30.2  s
 751  053520.8-052121     17   1   2.0  0.95    0.2    0.2  Const    22.2    1.0                        28.5        f   
 752  053520.9-052321     93   3   1.8  0.95    1.3    1.0  Const    21.6    1.8            28.9  28.9  29.2  29.4     
 753  053520.9-052534     22   1   2.0  0.95    0.2    0.4  Const    21.7    1.6                        28.6        f   
 754  053520.9-053121    561  23   8.0  0.95    9.2    3.6  Flare    21.1    2.6         *  29.7  29.7  30.0  30.1  v
 755  053520.9-053005    116  13   6.0  0.95    0.3    2.5  Flare    21.2    2.7            29.0  29.1  29.3  29.4  v
 756  053520.9-052234     36   3   1.9  0.92    0.4    0.4  Const    22.6    3.4           <28.0  29.3  29.3  29.7     
 757  053520.9-052150    267   2   1.9  0.95    1.1    6.0  Pos fl   21.3    3.6            29.3  29.5  29.7  29.8     
 758  053520.9-052809    144   5   3.7  0.95    2.7    0.5  LT Var   21.6    2.0            29.1  29.2  29.4  29.6     
 759  053521.0-052355    103   3   1.8  0.95    2.0    0.4  Pos fl   20.3    3.2            29.0  29.0  29.3  29.3     
 760  053521.0-052349   7476   6   2.3  0.93  100.8   87.3  Pos fl               0.8/3      30.8  31.0  31.2          
 761  053521.0-052043    132   2   2.2  0.93    0.5    0.5  Flare    22.6    1.3            28.2  29.0  29.1  30.0  v
 762  053521.0-051637    600  14   6.3  0.95   10.1    3.7  Flare    21.6    2.1            29.7  29.8  30.1  30.3  v
 763  053521.1-052055     41   2   2.2  0.93    0.5    0.5  Const    22.5    1.6            28.2  29.1  29.1  29.8     
 764  053521.1-052557     86   2   2.2  0.93    0.5    1.8  Pos fl   22.6  >10.0           <28.0  29.7  29.7  29.9     
 765  053521.1-051821     20   6   4.1  0.94    0.2    0.2  Const   <20.0  >10.0                        28.7        f   
 766  053521.2-052200    625   2   1.9  0.94    2.3   14.7  Flare    22.2    2.8            29.5  30.2  30.3  30.6  v
 767  053521.2-052259     24   3   1.9  0.95    0.1    0.4  Const    22.0    1.4                        28.8        f    
 768  053521.2-052738     27   4   3.3  0.95    0.3    0.2  Const   <20.0    4.1                        28.7        f  
 769  053521.2-052457   2580  32   7.0  0.99   32.0   28.7  Flare    21.1    2.1         *  30.4  30.3  30.6  30.7  v
 770  053521.3-052411     70   2   1.9  0.96    1.1    0.5  Const    21.0    1.2            28.9  28.4  29.1  29.2     
 771  053521.3-052644   7160   7   4.3  0.98  115.6   49.7  Flare    21.3    2.2            30.8  30.8  31.1  31.3  p v 
 772  053521.3-052345    747   3   1.9  0.95   11.7    6.3  Flare    21.4    2.7            29.8  29.9  30.1  30.3  v
 773  053521.4-052207     28   2   1.9  0.94    0.4    0.2  Const    22.3    1.8                        28.9        f   
 774  053521.4-051710    143  11   5.5  0.93    0.3    3.2  LT Var   22.8    1.6            28.3  29.9  29.9  30.9  s
 775  053521.5-052316     42   3   1.9  0.96    0.4    0.6  Const    21.7    1.0            28.6  28.1  28.7  29.1     
 776  053521.5-051752     17   8   4.7  0.94    0.0    0.2  Const    22.0  >10.0                        28.7        f s
 777  053521.5-052658     39   3   2.8  0.96    0.7    0.1  LT Var  <20.0    1.7            28.5  28.1  28.6  28.6     
 778  053521.5-052105     70   3   2.2  0.94    1.2    0.5  Pos fl   22.4    1.5            28.6  29.2  29.3  29.9     
 779  053521.6-051952     57   3   2.8  0.91    1.3    0.0  Flare    23.1  >10.0           <28.0  29.7  29.7  30.1  v
 780  053521.6-052325     15   3   1.9  0.96    0.1    0.2  Const    22.0    0.4                        28.1        f   
 781  053521.6-052213     16   2   1.9  0.92    0.3    0.1  Const    22.3  >10.0                        28.9        f   
 782  053521.6-052526   1248   3   2.1  0.95   18.8   11.2  Flare    21.5    2.1            30.0  30.1  30.3  30.5  v
 783  053521.6-052147    271   2   2.0  0.94    3.3    3.6  Pos fl   22.0    2.3            29.2  29.6  29.7  30.0     
 784  053521.7-052348     31   3   1.9  0.95    0.3    0.4  Const    21.4    1.8            28.4  28.4  28.7  28.9     
 785  053521.7-052644     21   1   1.2  0.72    0.3    0.4  Const   <20.0    2.2                        28.5        f   
 786  053521.7-052339     76   3   1.9  0.94    1.4    0.4  Pos fl   21.4    5.0            28.7  29.1  29.3  29.3     
 787  053521.7-051946    334   3   2.9  0.93    3.0    5.6  Pos fl   22.5    2.6            28.9  30.1  30.1  30.6     
 788  053521.7-051517     29  16   8.4  0.91    0.4         Const    22.1  >10.0                        29.1        f   
 789  053521.8-052310     56   3   1.9  0.95    0.5    0.9  Const    20.6    2.5            28.8  28.7  29.0  29.1     
 790  053521.8-052354    202   0   0.6  0.66    4.5    2.4  Flare    21.6    2.2            29.2  29.4  29.6  29.8  v
 791  053521.8-052240     45   2   1.9  0.95    0.5    0.6  Pos fl   21.2    2.1            28.5  28.5  28.8  28.9     
 792  053521.8-052208    196   2   1.9  0.95    2.8    1.9  Const    21.6    1.6            29.2  29.1  29.5  29.7     
 793  053521.8-052355    396   0   0.9  0.82    3.2    8.9  Pos fl   21.2    2.4            29.6  29.6  29.9  30.0     
 794  053521.9-052827     25   6   4.1  0.95    0.3    0.2  Const   <20.0  >10.0                        28.6        f s
 795  053521.9-051501     90  18   8.9  0.89    1.9         Const    21.4    3.4            29.0  29.2  29.4  29.5     
 796  053522.0-051703     40  12   5.7  0.94    0.2    0.5  Const    21.4    0.8            28.6 <28.0  28.7  29.0     
 797  053522.0-052815    416   6   3.9  0.95    5.8    4.1  LT Var   21.6    1.8         *  29.5  29.6  29.9  30.1     
 798  053522.0-051428    113  22   9.8  0.88    2.4         Const    20.9    0.9            29.4  28.5  29.5  29.6  s
 799  053522.0-052432    124   2   1.9  0.95    1.4    1.7  Const    21.4    1.5            29.0  28.8  29.2  29.4     
 800  053522.1-052234     25   2   1.9  0.95    0.4    0.2  Const    21.9    1.5                        28.7        f   
 801  053522.1-053117     88  23   8.0  0.94    1.6    0.0  Pos fl  <20.0  >10.0            28.8  29.1  29.3  29.3     
 802  053522.1-052213     26   2   1.9  0.96    0.3    0.3  Const    21.0    0.7                        28.5        f   
 803  053522.1-052637    549   3   2.7  0.96    5.5    8.3  Flare    21.3    1.4            29.7  29.3  29.9  30.0  v
 804  053522.1-052837     34   7   4.3  0.95    0.5    0.2  Const    21.2    1.5            28.4  28.1  28.6  28.7     
 805  053522.1-052424    609   2   1.9  0.95    7.4    7.8  Pos fl   21.8    2.1            29.6  29.9  30.1  30.3  s
 806  053522.1-051857     32   4   3.5  0.93    0.4    0.2  Const    21.7  >10.0            28.1  28.9  29.0  29.1     
 807  053522.2-052217     40   2   1.9  0.93    0.1    0.9  LT Var   22.8    1.2            28.0  29.2  29.2  30.4     
 808  053522.3-052029    652   2   2.5  0.96    9.6    6.0  LT Var  <20.0    1.0         *  29.8  29.0  29.9  29.9     
 809  053522.3-051808     54   7   4.4  0.94    0.9    0.3  LT Var   20.6    3.2            28.7  28.7  29.0  29.0     
 810  053522.3-052414    556   2   1.9  0.93    2.0   13.2  Flare                0.1/3      29.4  30.4  30.4        v
 811  053522.3-052728    554   4   3.3  0.95    0.4   14.8  Flare    21.7    2.9         *  29.6  29.9  30.1  30.3  v
 812  053522.4-052509    752   1   2.0  0.95    4.9   14.7  Pos fl               0.7/3      29.8  29.7  30.1          
 813  053522.4-052610     16   2   2.5  0.95    0.1    0.2  Const    20.7    3.3                        28.5        f   
 814  053522.4-052201    531   2   2.0  0.94    7.5    5.5  Pos fl   21.8    2.5            29.6  29.9  30.0  30.3     
 815  053522.4-051735     24   9   5.1  0.94    0.2    0.1  Const    21.7    4.4                        28.6        f   
 816  053522.5-052343    115   2   1.9  0.95    0.5    2.5  Pos fl   21.5    2.9            28.9  29.1  29.3  29.5     
 817  053522.6-051509     31  18   8.7  0.90    0.5         Const   <20.0  >10.0            28.4  28.9  29.0  29.0     
 818  053522.6-052137     37   3   2.1  0.95    0.3    0.6  Const    21.3    2.1            28.5  28.5  28.8  28.9     
 819  053522.7-052505     50   1   2.0  0.96    0.4    0.8  Pos fl  <20.0    1.6            28.7  28.3  28.8  28.8     
 820  053522.3-052728    126   1   2.0  0.95    2.6    0.2  Flare    21.6    4.4            28.9  29.3  29.5  29.6  v
 821  053522.7-052157     14   2   2.0  0.94    0.2    0.2  Const    22.3    1.0                        28.5        f    
 822  053522.7-051948    438   3   3.0  0.94    7.0    3.6  Pos fl   22.3    3.0            29.3  30.1  30.2  30.5     
 823  053522.8-052313    437   2   1.9  0.94    7.9    2.5  Pos fl   22.0    2.2            29.5  29.9  30.1  30.4     
 824  053522.8-051838     44   6   3.9  0.93    0.6    0.3  Pos fl   22.6    3.4           <28.0  29.3  29.3  29.8     
 825  053522.8-053137    127  27   8.6  0.95    0.2    2.5  Pos fl   20.5    2.5            29.1  29.0  29.3  29.3     
 826  053522.8-052227     20   2   1.9  0.94    0.3    0.1  Const    21.2    6.3                        28.7        f  
 827  053522.8-052022     10   2   2.6  0.94    0.1    0.0  Const    22.4    0.8                        28.1        f  
 828  053522.8-052457  16525   4   2.7  0.94  119.0  316.1  Flare                 0.2/6  *  31.2  31.4  31.6        v
 829  053522.9-053228    195  13  10.1  0.90           5.0  Pos fl  <20.0    1.5         *  29.6  29.2  29.8  29.8     
 830  053522.9-052241    148   2   1.9  0.95    1.0    2.7  LT Var   21.9    1.8            29.0  29.3  29.5  29.8     
 831  053523.0-051744    189   9   4.9  0.94    1.1    3.7  LT Var   22.6    2.4            28.6  29.9  29.9  30.5     
 832  053523.0-052615     24   2   2.6  0.96    0.4    0.2  Const   <20.0    2.4                        28.5        f s
 833  053523.2-052228     38   2   1.9  0.94    0.5    0.4  Const    22.0    2.6            28.4  28.9  29.0  29.3     
 834  053523.2-052833     28   7   4.4  0.95    0.3    0.3  Const    20.3  >10.0                        28.8        f   
 835  053523.2-052136     86   3   2.1  0.95    1.5    0.6  LT Var   21.7    1.2            28.9  28.6  29.1  29.4     
 836  053523.2-052810    222   6   3.9  0.95    3.6    1.5  LT Var   21.3    2.7            29.2  29.3  29.6  29.7     
 837  053523.3-052125     79   3   2.2  0.94    0.7    1.2  Const    21.6    7.0            28.7  29.2  29.3  29.5     
 838  053523.4-052038     11   2   2.6  0.94    0.1    0.1  Const    22.7    1.6                        28.6        f  
 839  053523.4-051957     44   1   1.5  0.72    1.2    0.1  Pos fl   23.0    1.2           <28.0  29.3  29.3  30.7     
 840  053523.4-052100     12   2   2.4  0.94    0.1    0.2  Const    22.0    3.0                        28.5        f  
 841  053523.4-051850   1652   2   2.6  0.84   28.0   17.3  Flare    21.3    2.2         *  30.2  30.2  30.5  30.7  v
 842  053523.4-052001     72   0   1.0  0.56    0.4    3.0  Pos fl   22.4    1.4            28.6  29.3  29.4  30.1     
 843  053523.5-052002    246   3   2.9  0.94    2.6    3.6  Pos fl   22.3    2.0            29.1  29.8  29.9  30.4     
 844  053523.5-052453     27   3   2.1  0.95    0.1    0.5  Const   <20.0    2.1                        28.7        f  
 845  053523.5-052526     32   2   2.2  0.93    0.3    0.4  Pos fl   22.3    2.2            28.2  28.9  29.0  29.5     
 846  053523.5-051857   1521   4   3.2  0.91   30.5    6.2  Flare    21.6    2.3            30.1  30.3  30.5  30.7  v
 847  053523.6-052627     27   3   2.7  0.96    0.4    0.2  Pos fl   21.9    0.6                        28.5        f  
 848  053523.6-052332   2906   2   1.6  0.92   56.0   14.1  Flare    21.9    2.8            30.3  30.7  30.9  31.1  v 
 849  053523.6-052457    200   3   2.1  0.95    2.6    2.3  Const    21.0    1.6         *  29.3  28.9  29.4  29.5     
 850  053523.6-052346     14   2   1.9  0.94    0.3    0.1  Const   <20.0  >10.0                        28.6        f  
 851  053523.6-052212   1346  29   7.0  0.99    1.4   33.6  Flare    22.0    5.5            29.9  30.6  30.7  30.9  v
 852  053523.7-052804     20   5   3.8  0.94    0.2    0.1  Const                0.2/>10                28.5        f 
 853  053523.7-053048   5651   6   3.9  0.94   61.0   82.9  Pos fl               0.8/2   *  30.8  30.5  31.0          
 854  053523.7-051839    110   6   4.0  0.95    0.8    1.9  LT Var   21.5    3.3            28.9  29.2  29.4  29.5     
 855  053523.8-052334    777   2   1.5  0.91    3.2   18.6  Flare    21.9    3.3            29.7  30.2  30.3  30.5  v
 856  053523.9-052119     14   2   2.3  0.94    0.2    0.2  Const    22.7    0.4                        28.6        f  
 857  053523.9-052010     23   3   2.8  0.93    0.4    0.1  Pos fl   22.3    4.0                        29.0        f  
 858  053523.9-052510     52   3   2.2  0.94    0.9    0.2  LT Var   21.5    6.8            28.5  29.0  29.1  29.2     
 859  053524.0-051907     74   5   3.6  0.94    0.9    0.8  Const    22.1    2.9            28.6  29.2  29.3  29.6  s
 860  053524.0-052313     32   2   1.9  0.93    0.5    0.2  Pos fl   22.0  >10.0            28.2  29.1  29.2  29.3     
 861  053524.0-052132     47   0   1.0  0.76    0.4    1.2  LT Var   21.3    2.6            28.6  28.7  29.0  29.1     
 862  053524.0-052125     10   2   2.3  0.94    0.1    0.1  Const    22.6    1.1                        28.4        f  
 863  053524.1-052133    203   2   2.2  0.95    2.9    1.9  Flare    21.2    5.9         *  29.2  29.5  29.7  29.7  v
 864  053524.1-052155     48   3   2.1  0.94    0.7    0.4  Const    22.3    1.8            28.4  29.0  29.1  29.6     
 865  053524.1-051854     31   5   3.8  0.93    0.2    0.6  Pos fl   22.4    5.9           <28.0  29.2  29.2  29.5     
 866  053524.1-052958    123  14   6.2  0.95    1.7    1.0  Const    21.3    1.2            29.1  28.6  29.2  29.4     
 867  053524.2-052518    239   2   2.2  0.95    3.4    2.5  Pos fl   21.4    3.3            29.2  29.5  29.7  29.8     
 868  053524.3-052844     49   8   4.7  0.96    0.2    0.8  Const   <20.0    1.9         *  28.5  28.3  28.7  28.7     
 869  053524.3-052647     17   3   3.0  0.96    0.2    0.2  Const   <20.0    1.2                        28.2        f  
 870  053524.3-052600    134   2   2.6  0.96    0.5    3.0  Flare    20.4    2.7            29.1  29.0  29.4  29.4  v
 871  053524.3-052232    112   2   2.0  0.93    1.0    1.9  LT Var   22.4    1.9            28.7  29.5  29.6  30.1     
 872  053524.3-052206     12   3   2.1  0.92    0.1    0.2  Const    22.5  >10.0                        28.6        f  
 873  053524.4-052440    790   3   2.1  0.93   15.8    2.8  Pos fl   22.1    3.3         *  29.6  30.3  30.4  30.7     
 874  053524.4-052501     13   3   2.2  0.93    0.2    0.1  Const    21.7  >10.0                        28.6        f  
 875  053524.4-052631    541   3   2.8  0.95    2.0   12.5  Flare    21.5    2.6         *  29.6  29.8  30.0  30.2  v
 876  053524.4-052401     21   2   2.0  0.95    0.2    0.3  Const   <20.0    1.3                        28.5        f  
 877  053524.5-051659    396  14   6.1  0.95    3.9    5.9  LT Var   21.5    1.7         *  29.5  29.5  29.8  30.0     
 878  053524.6-052104     46   2   2.5  0.94    0.4    0.7  Const    22.6    1.8            28.1  29.2  29.2  29.9     
 879  053524.6-051933    107   4   3.4  0.94    1.8    0.8  Pos fl   22.5    1.9            28.6  29.5  29.6  30.2     
 880  053524.6-052826     18   7   4.4  0.95    0.2    0.2  Const   <20.0    5.8                        28.5        f  
 881  053524.6-052759   3703  18   7.1  0.98   43.4   45.4  Const    22.2  >10.0            30.1  31.3  31.3  31.5     
 882  053524.6-052243    203   2   2.0  0.94    3.7    1.1  LT Var   21.9    2.0            29.1  29.4  29.6  29.9     
 883  053524.7-052435     34   3   2.1  0.94    0.4    0.4  Const    21.7    2.4            28.4  28.7  28.9  29.1     
 884  053524.8-052510     52   2   2.3  0.95    0.3    1.0  LT Var   20.9    1.6            28.7  28.4  28.9  28.9     
 885  053524.9-051638     39  16   6.7  0.94    0.6    0.0  LT Var   21.9  >10.0            28.0  29.0  29.0  29.1     
 886  053525.0-052438     16   3   2.2  0.95    0.1    0.2  Const   <20.0    1.1                        28.2        f  
 887  053525.0-052034     23   3   2.8  0.94    0.2    0.3  Const    22.3    2.1                        28.9        f  
 888  053525.0-052326     26   2   2.0  0.93    0.3    0.3  Const    22.7    1.6                        29.0        f  
 889  053525.0-052258    524   3   2.1  0.94    5.1    8.4  Pos fl   21.8    2.2         *  29.7  29.9  30.1  30.3     
 890  053525.0-052346    719   2   2.0  0.95   10.7    6.7  Flare    21.1    1.5         *  29.8  29.5  30.0  30.1  v
 891  053525.0-052353     57   2   2.0  0.94    0.5    0.9  Const    20.9    8.0            28.6  29.0  29.1  29.2     
 892  053525.1-052225    118   3   2.1  0.94    0.9    2.0  LT Var   21.8    1.8            28.9  29.1  29.3  29.6     
 893  053525.1-052952     28  14   6.2  0.95    0.4    0.0  LT Var  <20.0  >10.0                        28.6        f  
 894  053525.3-051536     47  25   8.3  0.93    0.9    0.0  Pos fl   21.5  >10.0            28.4  29.0  29.1  29.2
 895  053525.3-052411     15   3   2.1  0.94    0.2    0.1  Const    22.5    1.1                        28.7        f  
 896  053525.3-052720     23   4   3.5  0.93    0.3    0.2  Const    22.0  >10.0                        29.0        f  
 897  053525.3-052345     33   3   2.1  0.95    0.4    0.3  Const   <20.0    1.3            28.5 <28.0  28.6  28.6     
 898  053525.4-052333     34   3   2.1  0.95    0.5    0.3  Const    21.2    2.6            28.4  28.5  28.8  28.9     
 899  053525.4-052012     24   3   3.0  0.93    0.2    0.4  Const    23.2    1.2                                    f  
 900  053525.4-052152    470   2   2.3  0.94    7.8    3.5  Pos fl   22.1    2.4            29.4  30.0  30.1  30.4     
 901  053525.4-052134    110   0   1.0  0.71    1.0    2.8  Pos fl   21.6    2.6            28.9  29.1  29.3  29.4     
 902  053525.5-052136    282   2   2.4  0.95    3.2    3.8  Const    21.6    2.2         *  29.3  29.5  29.7  29.9     
 903  053525.5-053038    144  19   7.3  0.95    2.7    0.1  Flare    21.4    3.4            29.1  29.3  29.5  29.7  v
 904  053525.5-053021    954  18   7.0  0.95   18.5    3.2  LT Var   21.0    1.3         *  30.0  29.5  30.1  30.2     
 905  053525.7-052642    470   4   3.1  0.95    5.4    6.1  Pos fl   21.4    2.2            29.6  29.6  29.9  30.1     
 906  053525.7-052309   1264  27   7.0  0.99    1.1   31.8  LT Var   22.0    4.8            30.0  30.7  30.8  31.0     
 907  053525.9-052548   1596  18   7.0  0.99   30.5    4.4  Flare    21.6    2.5            30.1  30.3  30.5  30.7  v
 908  053526.0-052121    495   2   2.6  0.94    7.7    4.2  Pos fl   21.9    2.9            29.5  30.0  30.1  30.3     
 909  053526.1-052520    130   2   2.5  0.96    2.7    0.3  Flare    20.6    3.2            29.1  29.1  29.4  29.4  v
 910  053526.1-052737   7891   2   2.2  0.94  105.0   91.5  Flare    22.0        0.2/2   *  30.9  30.8  31.1  32.6  v
 911  053526.1-052257     75   1   2.0  0.94    0.6    1.3  Const    22.2    1.2            28.8  29.0  29.2  29.9     
 912  053526.2-052006    816   4   3.2  0.95   14.8    4.2  Flare    21.8    2.8         *  29.8  30.1  30.3  30.5  v
 913  053526.2-052744    605   4   3.2  0.91    6.9    8.9  LT Var               0.6/2   *  29.8  29.4  29.9          
 914  053526.3-052540   4161   7   4.3  0.98   44.9   56.1  Flare                0.8/3      30.5  30.8  31.0        v
 915  053526.3-051950     19   4   3.4  0.93    0.1    0.2  Const    22.8    2.4                        28.9        f   
 916  053526.4-052500    242   2   2.5  0.96    2.2    3.8  Flare    21.2    1.4            29.3  29.0  29.5  29.6  v
 917  053526.4-051857     28   6   4.1  0.94    0.3    0.2  Const    21.8    4.5                        28.8        f   
 918  053526.4-052302     92   3   2.2  0.94    1.2    1.1  Const    22.3    3.1            28.6  29.6  29.6  30.0     
 919  053526.4-051612    112  20   7.5  0.94    1.1    1.1  Const    21.6    5.2            28.8  29.2  29.4  29.5     
 920  053526.4-052226    115   2   2.3  0.94    2.1    0.5  Pos fl   22.0    3.4            28.8  29.5  29.5  29.8     
 921  053526.4-052345    192   3   2.2  0.94    2.8    2.0  Const    22.1    2.1         *  29.0  29.5  29.7  30.0     
 922  053526.5-051757     49  10   5.2  0.94    0.9    0.0  LT Var   21.6  >10.0            28.3  29.1  29.1  29.2     
 923  053526.5-051919     23   5   3.8  0.93    0.1    0.4  Const    22.5    2.9                        28.9        f   
 924  053526.7-052053     22   3   2.8  0.95    0.1    0.4  Const    20.5    1.2                        28.4        f  
 925  053526.9-052448     22   2   2.5  0.96    0.2    0.3  Const    20.0    1.2                        28.5        f  
 926  053526.9-051806     21   9   5.1  0.94    0.0    0.4  LT Var  <20.0    3.1                        28.3        f  
 927  053526.9-052400     65   2   2.3  0.95    0.9    0.6  Pos fl   21.7    1.1            28.8  28.5  29.0  29.3    
 928  053527.1-051543     87  26   8.4  0.94    1.7    0.0  LT Var   21.1    2.6            28.9  28.9  29.2  29.3     
 929  053527.3-052336   1127   2   2.3  0.94    7.1   22.8  Flare    21.6    2.6            30.0  30.2  30.4  30.6  v
 930  053527.3-052136     11   2   2.6  0.95    0.1    0.1  Const    21.4    3.0                        28.3        f s
 931  053527.4-052628   3090  18   7.0  0.99   33.5   40.4  Pos fl               0.2/1   *  30.5  30.2  30.7          
 932  053527.4-052726    341   5   3.8  0.95    4.6    3.7  Pos fl   21.2    2.2            29.5  29.5  29.8  29.9     
 933  053527.5-052831    229   9   4.9  0.95    3.7    1.5  Pos fl   20.9    1.1         *  29.4  28.7  29.4  29.5     
 934  053527.5-051710    837  15   6.4  0.95    9.8   10.8  Const    21.5    2.5            29.8  30.0  30.2  30.4     
 935  053527.6-052038     14   4   3.1  0.94    0.1    0.2  Const    22.0    5.9                        28.6        f  
 936  053527.6-053109     55  26   8.5  0.95    0.5    0.1  LT Var   21.9  >10.0            28.2  29.0  29.1  29.2     
 937  053527.6-052852     53  10   5.3  0.95    0.8    0.2  LT Var   20.7    1.2            28.7  28.1  28.8  28.8     
 938  053527.7-052119     65   3   2.8  0.94    0.4    1.2  LT Var   22.5    2.2            28.3  29.3  29.4  29.9     
 939  053527.7-052332     30   2   2.4  0.95    0.3    0.4  Const    22.3    0.7            28.4  28.3  28.6  29.8     
 940  053527.8-051804   1002  10   5.2  0.94   15.7    8.4  Flare    22.0    3.2         *  29.8  30.4  30.5  30.7  v
 941  053527.8-052802    305   7   4.5  0.96    3.4    4.0  Const    21.0    1.2            29.5  29.0  29.6  29.7     
 942  053527.9-051900     52   1   1.4  0.50    1.2    1.2  Const    22.2    2.7            28.5  29.2  29.2  29.6     
 943  053527.9-052247     12   2   2.5  0.94    0.1    0.1  Const    22.3    1.3                        28.4        f  
 944  053528.0-051657    419  16   6.7  0.95    6.9    2.7  LT Var  <20.0    1.5         *  29.6  29.2  29.8  29.8     
 945  053528.1-051720    134  14   6.2  0.95    2.1    0.7  Pos fl  <20.0    2.8            29.1  29.1  29.4  29.4     
 946  053528.1-052306     48   2   2.5  0.94    0.4    0.7  Const    21.8    1.9            28.6  28.8  29.0  29.3     
 947  053528.2-052135     12   3   2.7  0.93    0.2    0.1  Const    21.7  >10.0                        28.4        f    
 948  053528.2-051857    261   1   1.7  0.58    8.3    1.7  LT Var   22.4    2.3            29.0  29.9  30.0  30.4     
 949  053528.2-052458   2586   3   2.9  0.95    8.3   61.4  Flare    21.9    2.6         *  30.3  30.7  30.8  31.1  v
 950  053528.3-051823    142   9   5.0  0.95    1.2    2.1  Pos fl  <20.0    1.7         *  29.1  28.8  29.3  29.3     
 951  053528.3-052503   1107   9   5.0  0.95    7.9   20.6  Pos fl               0.1/2   *  30.0  29.9  30.2          
 952  053528.4-052621    125   4   3.3  0.96    1.5    1.4  Const   <20.0    1.0         *  29.1  28.3  29.2  29.2     
 953  053528.4-051754     69  11   5.5  0.95    0.9    0.5  Const    21.2    2.8            28.7  28.8  29.0  29.1     
 954  053528.5-051902     28   2   2.3  0.74    0.5    0.4  Const   <20.0    2.8                        28.6        f   
 955  053528.6-052154     11   3   2.7  0.94    0.1    0.1  Const    17.5  >10.0                        28.3          
 956  053529.0-051618    270  22   7.8  0.94    2.3    4.2  Pos fl   21.6    2.1            29.4  29.5  29.7  29.9     
 957  053529.0-052911    622  13   6.0  0.95    7.5    7.7  Const    21.6    2.4         *  29.7  29.9  30.1  30.3     
 958  053529.3-052546   1048   4   3.2  0.96    8.4   18.3  Pos fl   20.9    1.6            30.0  29.7  30.2  30.3     
 959  053529.4-051846    104   8   4.8  0.94    1.6    0.7  LT Var   21.9  >10.0            28.7  29.6  29.7  29.8     
 960  053529.5-051839     24   3   2.9  0.78    0.1    0.6  LT Var   20.9    4.7                        28.7        f   
 961  053529.5-051633   1632  42  10.7  0.99   23.6   13.1  Pos fl   21.4    1.7         *  30.2  30.1  30.5  30.6     
 962  053529.5-053114    101  29   8.9  0.95    1.2    0.4  LT Var  <20.0    2.9            28.9  28.8  29.1  29.1     
 963  053529.5-052457   1021   3   2.8  0.95    8.9   17.2  Flare    20.4    1.7         *  30.0  29.7  30.2  30.2  v
 964  053529.6-052002    388   5   3.8  0.94    6.3    3.0  Flare    22.2    4.2         *  29.2  30.1  30.1  30.4  v
 965  053529.8-052355     22   3   2.7  0.94    0.3    0.2  Const    21.6    1.4                        28.5        f   
 966  053529.8-052859     64  13   5.9  0.94    0.9    0.4  Const    22.1  >10.0            28.2  29.4  29.4  29.5     
 967  053529.8-051605    402  25   8.3  0.95    3.6    6.0  Pos fl   21.2    1.5         *  29.6  29.3  29.7  29.9     
 968  053529.8-052347     18   3   2.7  0.95    0.1    0.3  Const    20.7    0.9                        28.2        f   
 969  053529.9-053252    608  18  11.8  0.90          16.8  Pos fl   21.0    1.6            30.4  30.1  30.6  30.7     
 970  053529.9-051852     38   8   4.8  0.95    0.2    0.5  Const    21.3  >10.0            28.3  28.9  29.0  29.0     
 971  053530.2-052552    323   4   3.4  0.96    5.3    2.2  Pos fl  <20.0    1.0         *  29.5  28.7  29.5  29.5     
 972  053530.3-052737     76   8   4.6  0.95    1.1    0.6  Const                0.3/>10    29.0  28.7  29.1          
 973  053530.3-052238    162   3   2.8  0.93    1.1    3.2  LT Var   22.6    2.4            28.5  29.8  29.9  30.5     
 974  053530.4-052539    502   4   3.3  0.95    8.3    3.6  Pos fl   21.3    2.1            29.6  29.6  29.9  30.0     
 975  053530.4-052830    111  11   5.4  0.95    1.4    1.1  Const    21.0    1.9            29.0  28.9  29.3  29.3     
 976  053530.4-052423    581   3   2.9  0.95   10.7    2.8  Flare    20.3    2.1         *  29.8  29.7  30.1  30.1  v
 977  053530.4-051901     25   8   4.8  0.95    0.4    0.1  LT Var   21.8    2.7                        28.7        f   
 978  053530.6-052717    830   7   4.4  0.95   14.3    5.2  Flare    20.3    1.7         *  29.9  29.6  30.1  30.1  v
 979  053530.6-052140     20   4   3.2  0.94    0.3    0.1  Const    22.5    2.6                        28.9        f   
 980  053530.7-052511     80   4   3.2  0.95    1.2    0.6  Pos fl   20.9    1.3            28.9  28.4  29.0  29.1     
 981  053530.7-052431    835   3   3.0  0.95   18.3    0.5  Flare    20.7    3.0            29.9  30.0  30.3  30.3  v
 982  053530.7-053036    559  20   7.5  0.95    8.6    4.1  Pos fl  <20.0    2.5         *  29.8  29.6  30.0  30.0     
 983  053530.7-051807    745  25   8.2  0.95   10.9    6.9  Pos fl   21.6    2.0         *  29.8  29.9  30.1  30.3     
 984  053530.7-052147    121  12   5.7  0.95    1.0    1.9  LT Var   21.7    3.3            28.9  29.3  29.4  29.6     
 985  053530.9-052524    142   4   3.2  0.95    2.2    1.2  Pos fl               0.2/1      29.2  28.3  29.3          
 986  053530.9-052544    105   4   3.3  0.96    1.6    0.8  LT Var   20.2    1.6            29.0  28.6  29.2  29.2     
 987  053530.9-051818    270   4   3.5  0.95    2.2    4.5  LT Var   20.8    1.6         *  29.4  29.1  29.6  29.6     
 988  053531.0-052201    441  11   5.6  0.95    3.1    8.3  Pos fl   22.1    2.9            29.4  30.0  30.1  30.4     
 989  053531.2-051932     93   4   3.1  0.95    1.1    1.0  LT Var   21.2    3.8            28.9  29.1  29.3  29.3     
 990  053531.2-052340    159   7   4.5  0.95    1.1    2.9  Const    21.4    2.7            29.1  29.3  29.5  29.6     
 991  053531.3-051856    994   3   3.0  0.95    9.8   14.8  Pos fl  <20.0    1.3            30.0  29.4  30.1  30.1     
 992  053531.3-051953     67   9   5.0  0.96    0.9    0.3  LT Var   22.7    1.6            28.1  29.4  29.5  30.3     
 993  053531.4-051533   1611   9   8.2  0.85   40.2         Pos fl   21.4    2.0         *  30.5  30.5  30.8  31.0     
 994  053531.4-052816     74   4   3.5  0.82    0.5    1.6  LT Var   22.0    2.1            28.7  29.1  29.2  29.6     
 995  053531.4-052516   3261   7   4.3  0.94   43.1   38.0  Flare                0.1/2   *  30.5  30.3  30.7        v
 996  053531.4-051602    490   4   3.4  0.94    0.5    1.5  Const    21.5    7.0         *  28.7  29.2  29.3  29.4     
 997  053531.5-052137    120  11   5.4  0.95    1.6    1.3  LT Var   22.3    2.9            28.8  29.6  29.6  30.0     
 998  053531.6-053004    555  22   7.8  0.94    5.1    8.6  Pos fl  <20.0    2.2         *  29.7  29.5  29.9  29.9     
 999  053531.6-051637     72  22   7.8  0.94    0.9    0.3  Pos fl   21.5  >10.0         *  28.4  29.0  29.1  29.2     
1000  053531.7-051658    115  21   7.6  0.95    1.5    0.8  Pos fl   21.5    2.2            28.9  29.0  29.2  29.4     
1001  053531.7-052934    566  19   7.3  0.95    4.5    9.7  Const                0.8/4      29.8  29.5  30.0          
1002  053531.8-052121    110  18   7.0  0.95    1.3    1.3  LT Var   22.6    1.8            28.4  29.5  29.5  30.2     
1003  053532.0-051620    163   4   3.5  0.94    1.2    2.4  Const    21.7    3.7            29.1  29.5  29.6  29.8     
1004  053532.3-053111   1319  26   8.4  0.95   16.1   15.5  LT Var               0.2/1      30.2  29.6  30.3          
1005  053532.4-051808    463  33   9.5  0.96    4.7    6.7  Const                0.8/3      29.6  29.5  29.9          
1006  053532.4-052822     52  14   6.2  0.95    0.5    0.4  LT Var   21.9  >10.0            28.2  29.2  29.2  29.3     
1007  053532.5-052610    605  12   5.7  0.94    7.6    7.3  Pos fl   20.7    1.6         *  29.8  29.4  29.9  30.0     
1008  053532.7-052118    116   6   4.0  0.95    1.7    1.1  Pos fl   22.4    2.4            28.6  29.6  29.6  30.1     
1009  053532.7-051551    162   5   3.7  0.94    2.4    0.7  Const    21.5    2.3            29.3  29.4  29.6  29.8     
1010  053532.8-053021    185  32   9.3  0.93    2.1    1.9  LT Var   21.3    4.5            29.0  29.3  29.5  29.6     
1011  053533.0-051605   1104  25   8.3  0.95   15.4   11.2  Pos fl   21.7    2.7            30.0  30.3  30.4  30.7     
1012  053533.1-051734    286  27   8.6  0.94    2.8    3.9  LT Var  <20.0    1.5         *  29.5  29.0  29.6  29.6     
1013  053533.2-051958     33  18   7.0  0.95    0.4    0.3  Const    21.4    6.4            28.1  28.5  28.7  28.8     
1014  053533.3-051508     95   8   4.7  0.95    1.9         Const    21.9  >10.0            28.9  29.8  29.9  30.0     
1015  053533.4-052702     34  26  10.5  0.88    0.4    0.3  Const    22.3    5.0            28.0  29.0  29.1  29.3     
1016  053533.5-051651     40   8   4.8  0.94    0.3         Const    22.2  >10.0            28.0  29.2  29.3  29.4     
1017  053533.6-052851    629  23   8.0  0.94    4.0   12.0  Flare                1.1/5      29.8  29.7  30.0        v
1018  053533.7-051523    115  16   6.6  0.95    2.5         Pos fl   21.5    2.6         *  29.2  29.3  29.6  29.7     
1019  053534.1-052719    256  24  10.2  0.89    1.0    1.2  Const   <20.0    0.8            29.3  28.2  29.4  29.4     
1020  053534.3-052700     99  10   5.2  0.96    1.0    1.0  Const                0.9/>10    29.0  28.8  29.2          
1021  053534.6-051553     70   9   5.0  0.95    1.2         Const                0.2/>10    29.0  29.3  29.5          
1022  053534.9-052914   1138  34   9.6  0.92   10.5   17.8  LT Var  <20.0    1.1         *  30.1  29.3  30.2  30.2     
1023  053535.1-052755     60  19   7.3  0.96    0.4    0.7  LT Var   21.1    2.1            28.6  28.5  28.8  28.9     
1024  053535.2-052655    259  13   6.0  0.95    3.6    2.5  Const                0.7/3      29.4  29.1  29.6          
1025  053535.3-052127    940  10   5.2  0.95   12.2   10.5  LT Var   21.0    1.3         *  29.9  29.5  30.1  30.2     
1026  053535.5-052936    208   7   4.4  0.96    3.3    1.1  Pos fl  <20.0    2.6            29.3  29.2  29.6  29.6     
1027  053535.6-052032     45  23   8.0  0.95    0.5    0.5  LT Var   21.4    8.0            28.2  28.7  28.8  28.9     
1028  053535.7-051544    127   9   4.9  0.95    2.6         Const    21.2    3.9            29.3  29.5  29.7  29.8     
1029  053536.2-052021    129  38  10.2  0.91    1.8    1.1  LT Var   21.7    2.8            28.9  29.2  29.3  29.5     
1030  053536.3-053138     77  10   5.2  0.95    0.7         Const   <20.0  >10.0            28.7  29.2  29.3  29.3     
1031  053536.5-051628     58  46  11.2  0.95    0.5    0.1  LT Var   22.1  >10.0           <28.0  28.8  28.8  29.0     
1032  053536.5-052010    266  32   9.3  0.94    4.4    1.6  Pos fl   22.0    2.3            29.3  29.7  29.8  30.1     
1033  053537.3-052642     71  10   5.3  0.95    1.1    0.4  LT Var               0.2/10     29.0  28.6  29.1          
1034  053537.5-052717    131  11   5.6  0.95    1.8    1.0  LT Var  <20.0    1.0            29.1  28.3  29.2  29.2     
1035  053537.6-051944     80  14   6.2  0.96    0.5    1.2  Const   <20.0    2.0            28.7  28.5  28.9  28.9  s
1036  053538.0-052822    391  13   6.0  0.95    3.5    5.9  LT Var  <20.0    1.5         *  29.6  29.1  29.7  29.7     
1037  053538.1-051811    352  19   7.2  0.95    3.6    4.3  LT Var   22.2    2.1            29.3  29.9  30.0  30.4     
1038  053538.2-052835    245  20   7.5  0.95    3.4    1.9  LT Var   20.8    1.2            29.4  28.8  29.5  29.6     
1039  053538.5-052737     26  16   6.7  0.95    0.1    0.1  Const   <20.0    8.3                        28.4        f  
1040  053539.0-052102    118  11   5.5  0.95    1.2    1.5  Const    21.8    1.9            29.0  29.1  29.4  29.6     
1041  053539.1-052025    102  13   6.0  0.95    0.8    1.5  Pos fl   21.7    3.5            28.9  29.3  29.4  29.6     
1042  053539.2-051636     57  36   9.9  0.94    0.8    0.0  LT Var   21.8    4.4            28.2  28.7  28.8  29.0     
1043  053539.2-052856     45  25   8.3  0.95    0.4    0.0  LT Var   21.8  >10.0           <28.0  28.7  28.8  28.9     
1044  053539.6-052750    201  19   7.2  0.95    2.1    2.5  Const   <20.0    1.2            29.3  28.6  29.4  29.4     
1045  053540.1-053016    102  38  10.2  0.94    1.5    0.0  LT Var   21.9  >10.0            28.4  29.4  29.4  29.5     
1046  053540.3-051728    484  30   9.1  0.95    3.3    8.5  Pos fl   21.9    2.5            29.5  30.0  30.1  30.4     
1047  053540.8-052707     56  18   7.0  0.95    0.4    0.6  Pos fl               0.2/>10    28.7  28.6  29.0          
1048  053540.8-052141    311  13   5.9  0.94    1.6    6.4  Flare    22.2    2.8         *  29.2  29.9  30.0  30.3  v
1049  053541.3-052751    112  22   7.8  0.95    0.9    1.5  Const                0.2/7      28.9  29.0  29.2          
1050  053541.7-052015     40  18   7.0  0.94    0.3    0.3  Const    22.3  >10.0           <28.0  29.1  29.2  29.3     
1051  053541.9-052813   8141  51  11.8  0.99   65.1  135.0  Pos fl               0.8/3   *  31.0  30.8  31.2          
1052  053542.1-052005     66  19   7.2  0.95    0.6    0.5  Const                0.2/>10    28.8  28.7  29.0          
1053  053542.4-052733    778  23   7.9  0.94    6.2   13.5  Flare    21.4    3.3            29.8  30.0  30.2  30.4  v
1054  053542.6-052609     92  18   7.0  0.94    1.0    0.9  Const    20.4    2.0            28.8  28.6  29.0  29.0     
1055  053542.6-052545     86  17   6.9  0.94    0.6    1.2  Const                0.3/>10    28.9  28.7  29.1          
1056  053543.4-053214    121  83  15.1  0.96    1.9         Pos fl   21.0    8.0            28.7  29.1  29.3  29.3     
1057  053543.6-052047     85  19   7.3  0.94    0.6    1.0  Pos fl   22.3    4.9            28.4  29.5  29.5  29.8     
1058  053543.7-051726    135  39  10.3  0.95    2.0    0.3  LT Var   21.3    4.1            28.9  29.2  29.4  29.5     
1059  053543.7-052400     25  16   6.7  0.93    0.0    0.2  Const    21.8  >10.0                        28.7        f 
1060  053544.8-052435    145  19   7.2  0.94    2.1    0.9  LT Var  <20.0    2.3            29.2  29.0  29.4  29.4     
1061  053544.9-052655    103  26   8.5  0.93    1.5    0.3  LT Var   21.4  >10.0            28.7  29.4  29.5  29.5     
1062  053545.3-052812    318   8   5.7  0.66   10.2         Pos fl   20.6    2.1            29.8  29.7  30.0  30.1     
1063  053545.4-052037    210  25   8.2  0.95    2.4    2.1  Pos fl  <20.0    1.9            29.3  29.0  29.5  29.5     
1064  053545.5-052824    118   8   5.7  0.62    3.9         Const    20.7    1.7            29.3  29.1  29.5  29.6     
1065  053546.0-051750     23  14   6.3  0.72    0.4    0.0  LT Var  <20.0  >10.0                        28.5        f   
1066  053546.2-051808    290  40  10.5  0.95    2.7    3.6  Const    21.3    2.7            29.4  29.5  29.8  29.9     
1067  053546.6-052225     62  23   7.9  0.94    0.7    0.2  Const   <20.0    3.4         *  28.5  28.5  28.8  28.8     
1068  053547.2-051744     84  47  11.3  0.94    0.8    0.1  LT Var  <20.0  >10.0            28.4  28.9  29.0  29.0  s
1069  053547.5-052251    663  25   8.3  0.94   14.2    0.4  LT Var               0.2/1      30.1  29.5  30.2          
1070  053547.7-051915    296  36  10.0  0.94    4.5    1.7  Pos fl   21.5    3.9            29.4  29.7  29.9  30.0     
1071  053548.8-051928     84  39  10.3  0.94    1.3    0.0  LT Var               0.8/>10    28.8  29.3  29.4          
1072  053550.9-051631    208  53  15.1  0.96    3.9         Const    21.6    5.3            29.3  29.8  29.9  30.0     
1073  053551.9-051739     50  46  14.1  0.95    0.6         Const   <20.0  >10.0           <28.0 <28.0  28.3  28.3     
1074  053552.8-052234     63   2   3.2  0.17    7.5         Const    22.3    1.9            29.2  29.9  30.0  30.5     
1075  053553.2-051933     63  34  12.1  0.90    1.0         Pos fl  <20.0  >10.0            28.6  29.1  29.2  29.2     

